Bayesian optimal reconstruction of the primordial power spectrum

The form of the primordial power spectrum has the potential to differentiate strongly between competing models of perturbation generation in the early universe and so is of considerable importance. The recent release of five years of WMAP observations have confirmed the general picture of the primordial power spectrum as deviating slightly from scale invariance with a spectral tilt parameter of n_s ~ 0.96. Nonetheless, many attempts have been made to isolate further features such as breaks and cutoffs using a variety of methods, some employing more than ~ 10 varying parameters. In this paper we apply the robust technique of Bayesian model selection to reconstruct the optimal degree of structure in the spectrum. We model the spectrum simply and generically as piecewise linear in ln k between `nodes' in k-space whose amplitudes are allowed to vary. The number of nodes and their k-space positions are chosen by the Bayesian evidence so that we can identify both the complexity and location of any detected features. Our optimal reconstruction contains, perhaps, surprisingly few features, the data preferring just three nodes. This reconstruction allows for a degree of scale dependence of the tilt with the `turn-over' scale occuring around k ~ 0.016 Mpc^{-1}. More structure is penalised by the evidence as over-fitting the data, so there is currently little point in attempting reconstructions that are more complex.

==> FIGS/test_scalCls.dat <==
     2    0.10901E+04    0.49662E-01    0.31852E+01
     3    0.10282E+04    0.83268E-01    0.40639E+01
     4    0.96761E+03    0.95874E-01    0.42415E+01
     5    0.92057E+03    0.87160E-01    0.39860E+01
     6    0.88658E+03    0.66096E-01    0.35153E+01
     7    0.86350E+03    0.43184E-01    0.29712E+01
     8    0.84858E+03    0.25405E-01    0.24422E+01
     9    0.84013E+03    0.14890E-01    0.19766E+01
    10    0.83677E+03    0.10262E-01    0.16032E+01
    11    0.83690E+03    0.88289E-02    0.13344E+01
    12    0.84058E+03    0.82580E-02    0.11728E+01
    13    0.84666E+03    0.76975E-02    0.10987E+01
    14    0.85387E+03    0.68217E-02    0.10882E+01
    15    0.86220E+03    0.59748E-02    0.11229E+01
    16    0.87199E+03    0.55651E-02    0.11864E+01
    17    0.88361E+03    0.55866E-02    0.12642E+01
    18    0.89713E+03    0.59163E-02    0.13432E+01
    19    0.91153E+03    0.63781E-02    0.14137E+01
    20    0.92581E+03    0.68300E-02    0.14695E+01
    21    0.94024E+03    0.73196E-02    0.15153E+01
    22    0.95529E+03    0.79394E-02    0.15574E+01
    23    0.97088E+03    0.87718E-02    0.15966E+01
    24    0.98683E+03    0.98818E-02    0.16337E+01
    25    0.10031E+04    0.11275E-01    0.16723E+01
    26    0.10195E+04    0.12936E-01    0.17159E+01
    27    0.10363E+04    0.14824E-01    0.17632E+01
    28    0.10536E+04    0.16902E-01    0.18117E+01
    29    0.10710E+04    0.19183E-01    0.18595E+01
    30    0.10886E+04    0.21682E-01    0.19042E+01
    31    0.11063E+04    0.24378E-01    0.19423E+01
    32    0.11242E+04    0.27250E-01    0.19702E+01
    33    0.11425E+04    0.30311E-01    0.19859E+01
    34    0.11611E+04    0.33579E-01    0.19886E+01
    35    0.11798E+04    0.37065E-01    0.19804E+01
    36    0.11985E+04    0.40780E-01    0.19630E+01
    37    0.12175E+04    0.44731E-01    0.19338E+01
    38    0.12367E+04    0.48932E-01    0.18904E+01
    39    0.12562E+04    0.53401E-01    0.18349E+01
    40    0.12759E+04    0.58158E-01    0.17704E+01
    41    0.12957E+04    0.63221E-01    0.16993E+01
    42    0.13157E+04    0.68585E-01    0.16206E+01
    43    0.13359E+04    0.74242E-01    0.15321E+01
    44    0.13562E+04    0.80184E-01    0.14319E+01
    45    0.13767E+04    0.86401E-01    0.13180E+01
    46    0.13974E+04    0.92888E-01    0.11887E+01
    47    0.14184E+04    0.99653E-01    0.10446E+01
    48    0.14395E+04    0.10671E+00    0.88655E+00
    49    0.14608E+04    0.11406E+00    0.71545E+00
    50    0.14823E+04    0.12171E+00    0.53224E+00
    51    0.15041E+04    0.12969E+00    0.33755E+00
    52    0.15260E+04    0.13798E+00    0.13084E+00
    53    0.15481E+04    0.14658E+00   -0.88725E-01
    54    0.15705E+04    0.15550E+00   -0.32197E+00
    55    0.15930E+04    0.16471E+00   -0.56972E+00
    56    0.16158E+04    0.17423E+00   -0.83261E+00
    57    0.16387E+04    0.18406E+00   -0.11105E+01
    58    0.16618E+04    0.19419E+00   -0.14030E+01
    59    0.16852E+04    0.20462E+00   -0.17099E+01
    60    0.17087E+04    0.21536E+00   -0.20307E+01
    61    0.17325E+04    0.22641E+00   -0.23652E+01
    62    0.17564E+04    0.23776E+00   -0.27136E+01
    63    0.17806E+04    0.24940E+00   -0.30761E+01
    64    0.18049E+04    0.26132E+00   -0.34531E+01
    65    0.18296E+04    0.27352E+00   -0.38448E+01
    66    0.18544E+04    0.28597E+00   -0.42512E+01
    67    0.18795E+04    0.29869E+00   -0.46720E+01
    68    0.19049E+04    0.31167E+00   -0.51063E+01
    69    0.19306E+04    0.32489E+00   -0.55534E+01
    70    0.19566E+04    0.33837E+00   -0.60127E+01
    71    0.19828E+04    0.35208E+00   -0.64836E+01
    72    0.20094E+04    0.36603E+00   -0.69660E+01
    73    0.20362E+04    0.38021E+00   -0.74602E+01
    74    0.20633E+04    0.39459E+00   -0.79662E+01
    75    0.20906E+04    0.40918E+00   -0.84842E+01
    76    0.21181E+04    0.42397E+00   -0.90142E+01
    77    0.21459E+04    0.43893E+00   -0.95560E+01
    78    0.21738E+04    0.45406E+00   -0.10109E+02
    79    0.22020E+04    0.46934E+00   -0.10674E+02
    80    0.22305E+04    0.48477E+00   -0.11249E+02
    81    0.22591E+04    0.50033E+00   -0.11835E+02
    82    0.22881E+04    0.51601E+00   -0.12430E+02
    83    0.23173E+04    0.53180E+00   -0.13036E+02
    84    0.23468E+04    0.54769E+00   -0.13650E+02
    85    0.23766E+04    0.56366E+00   -0.14272E+02
    86    0.24067E+04    0.57971E+00   -0.14902E+02
    87    0.24371E+04    0.59581E+00   -0.15539E+02
    88    0.24678E+04    0.61196E+00   -0.16184E+02
    89    0.24988E+04    0.62814E+00   -0.16835E+02
    90    0.25300E+04    0.64434E+00   -0.17493E+02
    91    0.25615E+04    0.66053E+00   -0.18157E+02
    92    0.25932E+04    0.67671E+00   -0.18827E+02
    93    0.26251E+04    0.69286E+00   -0.19502E+02
    94    0.26572E+04    0.70896E+00   -0.20181E+02
    95    0.26896E+04    0.72500E+00   -0.20864E+02
    96    0.27222E+04    0.74096E+00   -0.21551E+02
    97    0.27551E+04    0.75683E+00   -0.22241E+02
    98    0.27881E+04    0.77259E+00   -0.22933E+02
    99    0.28214E+04    0.78823E+00   -0.23627E+02
   100    0.28549E+04    0.80373E+00   -0.24322E+02
   101    0.28886E+04    0.81908E+00   -0.25018E+02
   102    0.29225E+04    0.83425E+00   -0.25714E+02
   103    0.29566E+04    0.84924E+00   -0.26409E+02
   104    0.29909E+04    0.86403E+00   -0.27104E+02
   105    0.30255E+04    0.87861E+00   -0.27797E+02
   106    0.30602E+04    0.89295E+00   -0.28488E+02
   107    0.30951E+04    0.90705E+00   -0.29177E+02
   108    0.31303E+04    0.92088E+00   -0.29862E+02
   109    0.31656E+04    0.93444E+00   -0.30544E+02
   110    0.32012E+04    0.94770E+00   -0.31221E+02
   111    0.32369E+04    0.96066E+00   -0.31893E+02
   112    0.32728E+04    0.97330E+00   -0.32561E+02
   113    0.33089E+04    0.98561E+00   -0.33222E+02
   114    0.33452E+04    0.99757E+00   -0.33876E+02
   115    0.33816E+04    0.10092E+01   -0.34524E+02
   116    0.34181E+04    0.10204E+01   -0.35163E+02
   117    0.34548E+04    0.10313E+01   -0.35794E+02
   118    0.34916E+04    0.10418E+01   -0.36417E+02
   119    0.35286E+04    0.10519E+01   -0.37029E+02
   120    0.35656E+04    0.10616E+01   -0.37631E+02
   121    0.36027E+04    0.10709E+01   -0.38223E+02
   122    0.36399E+04    0.10798E+01   -0.38803E+02
   123    0.36772E+04    0.10882E+01   -0.39371E+02
   124    0.37145E+04    0.10962E+01   -0.39927E+02
   125    0.37519E+04    0.11037E+01   -0.40469E+02
   126    0.37893E+04    0.11108E+01   -0.40997E+02
   127    0.38268E+04    0.11174E+01   -0.41511E+02
   128    0.38643E+04    0.11235E+01   -0.42010E+02
   129    0.39018E+04    0.11291E+01   -0.42494E+02
   130    0.39393E+04    0.11342E+01   -0.42961E+02
   131    0.39768E+04    0.11387E+01   -0.43411E+02
   132    0.40142E+04    0.11428E+01   -0.43844E+02
   133    0.40517E+04    0.11463E+01   -0.44259E+02
   134    0.40891E+04    0.11493E+01   -0.44656E+02
   135    0.41264E+04    0.11518E+01   -0.45035E+02
   136    0.41637E+04    0.11538E+01   -0.45394E+02
   137    0.42010E+04    0.11553E+01   -0.45733E+02
   138    0.42381E+04    0.11563E+01   -0.46052E+02
   139    0.42752E+04    0.11567E+01   -0.46350E+02
   140    0.43122E+04    0.11567E+01   -0.46627E+02
   141    0.43491E+04    0.11561E+01   -0.46883E+02
   142    0.43858E+04    0.11551E+01   -0.47116E+02
   143    0.44225E+04    0.11535E+01   -0.47326E+02
   144    0.44590E+04    0.11514E+01   -0.47514E+02
   145    0.44953E+04    0.11489E+01   -0.47677E+02
   146    0.45315E+04    0.11458E+01   -0.47817E+02
   147    0.45676E+04    0.11423E+01   -0.47932E+02
   148    0.46034E+04    0.11382E+01   -0.48022E+02
   149    0.46391E+04    0.11337E+01   -0.48086E+02
   150    0.46746E+04    0.11286E+01   -0.48125E+02
   151    0.47099E+04    0.11231E+01   -0.48137E+02
   152    0.47450E+04    0.11171E+01   -0.48122E+02
   153    0.47799E+04    0.11107E+01   -0.48080E+02
   154    0.48145E+04    0.11038E+01   -0.48011E+02
   155    0.48489E+04    0.10965E+01   -0.47915E+02
   156    0.48830E+04    0.10888E+01   -0.47792E+02
   157    0.49169E+04    0.10808E+01   -0.47642E+02
   158    0.49505E+04    0.10724E+01   -0.47464E+02
   159    0.49839E+04    0.10636E+01   -0.47258E+02
   160    0.50169E+04    0.10546E+01   -0.47024E+02
   161    0.50497E+04    0.10452E+01   -0.46763E+02
   162    0.50821E+04    0.10356E+01   -0.46473E+02
   163    0.51143E+04    0.10257E+01   -0.46155E+02
   164    0.51461E+04    0.10156E+01   -0.45808E+02
   165    0.51775E+04    0.10052E+01   -0.45433E+02
   166    0.52087E+04    0.99469E+00   -0.45030E+02
   167    0.52394E+04    0.98398E+00   -0.44597E+02
   168    0.52698E+04    0.97310E+00   -0.44136E+02
   169    0.52999E+04    0.96208E+00   -0.43645E+02
   170    0.53295E+04    0.95095E+00   -0.43125E+02
   171    0.53588E+04    0.93971E+00   -0.42576E+02
   172    0.53876E+04    0.92840E+00   -0.41997E+02
   173    0.54161E+04    0.91702E+00   -0.41388E+02
   174    0.54441E+04    0.90560E+00   -0.40750E+02
   175    0.54717E+04    0.89416E+00   -0.40081E+02
   176    0.54988E+04    0.88272E+00   -0.39383E+02
   177    0.55255E+04    0.87131E+00   -0.38655E+02
   178    0.55517E+04    0.85998E+00   -0.37896E+02
   179    0.55775E+04    0.84877E+00   -0.37109E+02
   180    0.56028E+04    0.83771E+00   -0.36292E+02
   181    0.56275E+04    0.82684E+00   -0.35445E+02
   182    0.56518E+04    0.81621E+00   -0.34570E+02
   183    0.56756E+04    0.80585E+00   -0.33666E+02
   184    0.56989E+04    0.79580E+00   -0.32733E+02
   185    0.57217E+04    0.78609E+00   -0.31772E+02
   186    0.57439E+04    0.77678E+00   -0.30782E+02
   187    0.57656E+04    0.76790E+00   -0.29765E+02
   188    0.57867E+04    0.75948E+00   -0.28719E+02
   189    0.58072E+04    0.75158E+00   -0.27646E+02
   190    0.58272E+04    0.74422E+00   -0.26545E+02
   191    0.58466E+04    0.73744E+00   -0.25417E+02
   192    0.58655E+04    0.73129E+00   -0.24262E+02
   193    0.58837E+04    0.72580E+00   -0.23080E+02
   194    0.59013E+04    0.72102E+00   -0.21871E+02
   195    0.59183E+04    0.71698E+00   -0.20636E+02
   196    0.59347E+04    0.71372E+00   -0.19374E+02
   197    0.59504E+04    0.71129E+00   -0.18086E+02
   198    0.59655E+04    0.70971E+00   -0.16771E+02
   199    0.59799E+04    0.70903E+00   -0.15431E+02
   200    0.59937E+04    0.70929E+00   -0.14066E+02
   201    0.60068E+04    0.71053E+00   -0.12675E+02
   202    0.60192E+04    0.71278E+00   -0.11259E+02
   203    0.60310E+04    0.71608E+00   -0.98192E+01
   204    0.60421E+04    0.72047E+00   -0.83563E+01
   205    0.60525E+04    0.72597E+00   -0.68708E+01
   206    0.60623E+04    0.73263E+00   -0.53637E+01
   207    0.60714E+04    0.74047E+00   -0.38355E+01
   208    0.60798E+04    0.74954E+00   -0.22871E+01
   209    0.60876E+04    0.75986E+00   -0.71917E+00
   210    0.60947E+04    0.77148E+00    0.86749E+00
   211    0.61011E+04    0.78443E+00    0.24721E+01
   212    0.61069E+04    0.79874E+00    0.40941E+01
   213    0.61120E+04    0.81446E+00    0.57325E+01
   214    0.61164E+04    0.83160E+00    0.73867E+01
   215    0.61202E+04    0.85021E+00    0.90559E+01
   216    0.61234E+04    0.87033E+00    0.10739E+02
   217    0.61258E+04    0.89199E+00    0.12436E+02
   218    0.61277E+04    0.91522E+00    0.14146E+02
   219    0.61288E+04    0.94006E+00    0.15868E+02
   220    0.61293E+04    0.96655E+00    0.17601E+02
   221    0.61292E+04    0.99471E+00    0.19345E+02
   222    0.61284E+04    0.10246E+01    0.21098E+02
   223    0.61270E+04    0.10562E+01    0.22861E+02
   224    0.61249E+04    0.10896E+01    0.24631E+02
   225    0.61221E+04    0.11249E+01    0.26410E+02
   226    0.61187E+04    0.11619E+01    0.28195E+02
   227    0.61147E+04    0.12009E+01    0.29986E+02
   228    0.61100E+04    0.12418E+01    0.31782E+02
   229    0.61046E+04    0.12847E+01    0.33583E+02
   230    0.60986E+04    0.13295E+01    0.35388E+02
   231    0.60920E+04    0.13764E+01    0.37196E+02
   232    0.60847E+04    0.14254E+01    0.39006E+02
   233    0.60768E+04    0.14764E+01    0.40818E+02
   234    0.60683E+04    0.15296E+01    0.42631E+02
   235    0.60591E+04    0.15850E+01    0.44444E+02
   236    0.60492E+04    0.16425E+01    0.46256E+02
   237    0.60388E+04    0.17023E+01    0.48066E+02
   238    0.60277E+04    0.17644E+01    0.49875E+02
   239    0.60159E+04    0.18288E+01    0.51680E+02
   240    0.60035E+04    0.18955E+01    0.53482E+02
   241    0.59905E+04    0.19647E+01    0.55280E+02
   242    0.59768E+04    0.20362E+01    0.57072E+02
   243    0.59625E+04    0.21102E+01    0.58859E+02
   244    0.59476E+04    0.21866E+01    0.60639E+02
   245    0.59321E+04    0.22656E+01    0.62411E+02
   246    0.59159E+04    0.23472E+01    0.64176E+02
   247    0.58991E+04    0.24313E+01    0.65931E+02
   248    0.58816E+04    0.25181E+01    0.67677E+02
   249    0.58636E+04    0.26075E+01    0.69412E+02
   250    0.58449E+04    0.26996E+01    0.71137E+02
   251    0.58255E+04    0.27945E+01    0.72849E+02
   252    0.58056E+04    0.28920E+01    0.74549E+02
   253    0.57851E+04    0.29922E+01    0.76236E+02
   254    0.57639E+04    0.30951E+01    0.77909E+02
   255    0.57422E+04    0.32006E+01    0.79568E+02
   256    0.57199E+04    0.33087E+01    0.81211E+02
   257    0.56971E+04    0.34193E+01    0.82838E+02
   258    0.56737E+04    0.35325E+01    0.84449E+02
   259    0.56498E+04    0.36482E+01    0.86043E+02
   260    0.56253E+04    0.37664E+01    0.87619E+02
   261    0.56004E+04    0.38870E+01    0.89177E+02
   262    0.55749E+04    0.40101E+01    0.90716E+02
   263    0.55489E+04    0.41356E+01    0.92234E+02
   264    0.55225E+04    0.42634E+01    0.93733E+02
   265    0.54956E+04    0.43936E+01    0.95210E+02
   266    0.54682E+04    0.45261E+01    0.96665E+02
   267    0.54404E+04    0.46609E+01    0.98098E+02
   268    0.54122E+04    0.47979E+01    0.99508E+02
   269    0.53835E+04    0.49372E+01    0.10089E+03
   270    0.53544E+04    0.50787E+01    0.10226E+03
   271    0.53250E+04    0.52224E+01    0.10359E+03
   272    0.52951E+04    0.53683E+01    0.10490E+03
   273    0.52649E+04    0.55162E+01    0.10619E+03
   274    0.52343E+04    0.56663E+01    0.10745E+03
   275    0.52033E+04    0.58184E+01    0.10868E+03
   276    0.51720E+04    0.59726E+01    0.10988E+03
   277    0.51403E+04    0.61288E+01    0.11105E+03
   278    0.51084E+04    0.62870E+01    0.11219E+03
   279    0.50761E+04    0.64471E+01    0.11331E+03
   280    0.50435E+04    0.66092E+01    0.11439E+03
   281    0.50107E+04    0.67731E+01    0.11544E+03
   282    0.49775E+04    0.69390E+01    0.11646E+03
   283    0.49441E+04    0.71067E+01    0.11744E+03
   284    0.49105E+04    0.72762E+01    0.11839E+03
   285    0.48766E+04    0.74475E+01    0.11931E+03
   286    0.48424E+04    0.76206E+01    0.12019E+03
   287    0.48081E+04    0.77954E+01    0.12104E+03
   288    0.47735E+04    0.79720E+01    0.12185E+03
   289    0.47387E+04    0.81502E+01    0.12262E+03
   290    0.47038E+04    0.83301E+01    0.12336E+03
   291    0.46687E+04    0.85116E+01    0.12405E+03
   292    0.46334E+04    0.86947E+01    0.12471E+03
   293    0.45980E+04    0.88794E+01    0.12533E+03
   294    0.45624E+04    0.90656E+01    0.12591E+03
   295    0.45267E+04    0.92534E+01    0.12645E+03
   296    0.44908E+04    0.94426E+01    0.12694E+03
   297    0.44549E+04    0.96333E+01    0.12740E+03
   298    0.44189E+04    0.98255E+01    0.12781E+03
   299    0.43828E+04    0.10019E+02    0.12818E+03
   300    0.43466E+04    0.10214E+02    0.12850E+03
   301    0.43103E+04    0.10410E+02    0.12878E+03
   302    0.42740E+04    0.10608E+02    0.12901E+03
   303    0.42377E+04    0.10807E+02    0.12920E+03
   304    0.42013E+04    0.11006E+02    0.12935E+03
   305    0.41649E+04    0.11207E+02    0.12945E+03
   306    0.41285E+04    0.11409E+02    0.12951E+03
   307    0.40921E+04    0.11612E+02    0.12953E+03
   308    0.40557E+04    0.11815E+02    0.12950E+03
   309    0.40193E+04    0.12019E+02    0.12943E+03
   310    0.39829E+04    0.12224E+02    0.12932E+03
   311    0.39466E+04    0.12429E+02    0.12916E+03
   312    0.39103E+04    0.12635E+02    0.12896E+03
   313    0.38741E+04    0.12841E+02    0.12873E+03
   314    0.38380E+04    0.13047E+02    0.12845E+03
   315    0.38020E+04    0.13254E+02    0.12813E+03
   316    0.37660E+04    0.13460E+02    0.12776E+03
   317    0.37301E+04    0.13667E+02    0.12736E+03
   318    0.36944E+04    0.13873E+02    0.12692E+03
   319    0.36588E+04    0.14080E+02    0.12644E+03
   320    0.36233E+04    0.14286E+02    0.12591E+03
   321    0.35879E+04    0.14492E+02    0.12535E+03
   322    0.35527E+04    0.14697E+02    0.12475E+03
   323    0.35177E+04    0.14902E+02    0.12411E+03
   324    0.34828E+04    0.15106E+02    0.12343E+03
   325    0.34481E+04    0.15310E+02    0.12271E+03
   326    0.34136E+04    0.15513E+02    0.12195E+03
   327    0.33793E+04    0.15715E+02    0.12116E+03
   328    0.33453E+04    0.15916E+02    0.12033E+03
   329    0.33114E+04    0.16117E+02    0.11946E+03
   330    0.32778E+04    0.16316E+02    0.11855E+03
   331    0.32444E+04    0.16514E+02    0.11761E+03
   332    0.32113E+04    0.16711E+02    0.11663E+03
   333    0.31785E+04    0.16906E+02    0.11561E+03
   334    0.31459E+04    0.17100E+02    0.11456E+03
   335    0.31136E+04    0.17293E+02    0.11347E+03
   336    0.30816E+04    0.17484E+02    0.11235E+03
   337    0.30499E+04    0.17673E+02    0.11119E+03
   338    0.30186E+04    0.17861E+02    0.10999E+03
   339    0.29875E+04    0.18047E+02    0.10876E+03
   340    0.29568E+04    0.18231E+02    0.10750E+03
   341    0.29264E+04    0.18413E+02    0.10620E+03
   342    0.28964E+04    0.18592E+02    0.10487E+03
   343    0.28668E+04    0.18770E+02    0.10350E+03
   344    0.28375E+04    0.18946E+02    0.10210E+03
   345    0.28087E+04    0.19119E+02    0.10067E+03
   346    0.27802E+04    0.19289E+02    0.99206E+02
   347    0.27521E+04    0.19458E+02    0.97707E+02
   348    0.27245E+04    0.19623E+02    0.96176E+02
   349    0.26972E+04    0.19786E+02    0.94613E+02
   350    0.26705E+04    0.19947E+02    0.93018E+02
   351    0.26441E+04    0.20104E+02    0.91392E+02
   352    0.26182E+04    0.20259E+02    0.89734E+02
   353    0.25928E+04    0.20410E+02    0.88047E+02
   354    0.25678E+04    0.20559E+02    0.86331E+02
   355    0.25433E+04    0.20705E+02    0.84587E+02
   356    0.25192E+04    0.20847E+02    0.82816E+02
   357    0.24956E+04    0.20987E+02    0.81019E+02
   358    0.24724E+04    0.21124E+02    0.79196E+02
   359    0.24497E+04    0.21257E+02    0.77349E+02
   360    0.24274E+04    0.21387E+02    0.75479E+02
   361    0.24056E+04    0.21514E+02    0.73586E+02
   362    0.23842E+04    0.21638E+02    0.71672E+02
   363    0.23634E+04    0.21758E+02    0.69737E+02
   364    0.23429E+04    0.21875E+02    0.67783E+02
   365    0.23229E+04    0.21989E+02    0.65809E+02
   366    0.23034E+04    0.22099E+02    0.63818E+02
   367    0.22844E+04    0.22206E+02    0.61810E+02
   368    0.22658E+04    0.22309E+02    0.59786E+02
   369    0.22476E+04    0.22408E+02    0.57747E+02
   370    0.22299E+04    0.22504E+02    0.55693E+02
   371    0.22127E+04    0.22597E+02    0.53626E+02
   372    0.21960E+04    0.22685E+02    0.51547E+02
   373    0.21797E+04    0.22770E+02    0.49457E+02
   374    0.21639E+04    0.22852E+02    0.47356E+02
   375    0.21485E+04    0.22929E+02    0.45245E+02
   376    0.21336E+04    0.23003E+02    0.43126E+02
   377    0.21192E+04    0.23072E+02    0.40999E+02
   378    0.21052E+04    0.23138E+02    0.38865E+02
   379    0.20917E+04    0.23200E+02    0.36725E+02
   380    0.20787E+04    0.23258E+02    0.34580E+02
   381    0.20662E+04    0.23311E+02    0.32431E+02
   382    0.20541E+04    0.23361E+02    0.30279E+02
   383    0.20425E+04    0.23406E+02    0.28125E+02
   384    0.20313E+04    0.23448E+02    0.25970E+02
   385    0.20206E+04    0.23485E+02    0.23814E+02
   386    0.20105E+04    0.23518E+02    0.21658E+02
   387    0.20007E+04    0.23546E+02    0.19504E+02
   388    0.19915E+04    0.23570E+02    0.17353E+02
   389    0.19827E+04    0.23590E+02    0.15204E+02
   390    0.19744E+04    0.23606E+02    0.13060E+02
   391    0.19666E+04    0.23617E+02    0.10921E+02
   392    0.19592E+04    0.23623E+02    0.87881E+01
   393    0.19524E+04    0.23625E+02    0.66621E+01
   394    0.19460E+04    0.23622E+02    0.45440E+01
   395    0.19400E+04    0.23615E+02    0.24347E+01
   396    0.19346E+04    0.23603E+02    0.33514E+00
   397    0.19297E+04    0.23586E+02   -0.17538E+01
   398    0.19252E+04    0.23565E+02   -0.38312E+01
   399    0.19212E+04    0.23539E+02   -0.58961E+01
   400    0.19177E+04    0.23508E+02   -0.79476E+01
   401    0.19147E+04    0.23472E+02   -0.99848E+01
   402    0.19121E+04    0.23431E+02   -0.12007E+02
   403    0.19100E+04    0.23386E+02   -0.14014E+02
   404    0.19084E+04    0.23336E+02   -0.16005E+02
   405    0.19072E+04    0.23281E+02   -0.17979E+02
   406    0.19065E+04    0.23222E+02   -0.19935E+02
   407    0.19062E+04    0.23159E+02   -0.21874E+02
   408    0.19063E+04    0.23091E+02   -0.23795E+02
   409    0.19069E+04    0.23018E+02   -0.25696E+02
   410    0.19079E+04    0.22942E+02   -0.27578E+02
   411    0.19093E+04    0.22861E+02   -0.29439E+02
   412    0.19111E+04    0.22776E+02   -0.31280E+02
   413    0.19132E+04    0.22688E+02   -0.33099E+02
   414    0.19158E+04    0.22595E+02   -0.34896E+02
   415    0.19188E+04    0.22498E+02   -0.36671E+02
   416    0.19221E+04    0.22398E+02   -0.38422E+02
   417    0.19258E+04    0.22293E+02   -0.40150E+02
   418    0.19298E+04    0.22186E+02   -0.41853E+02
   419    0.19342E+04    0.22074E+02   -0.43531E+02
   420    0.19390E+04    0.21959E+02   -0.45184E+02
   421    0.19440E+04    0.21840E+02   -0.46811E+02
   422    0.19494E+04    0.21718E+02   -0.48410E+02
   423    0.19551E+04    0.21593E+02   -0.49983E+02
   424    0.19612E+04    0.21465E+02   -0.51527E+02
   425    0.19675E+04    0.21333E+02   -0.53043E+02
   426    0.19741E+04    0.21198E+02   -0.54530E+02
   427    0.19811E+04    0.21060E+02   -0.55987E+02
   428    0.19883E+04    0.20919E+02   -0.57414E+02
   429    0.19957E+04    0.20776E+02   -0.58810E+02
   430    0.20035E+04    0.20629E+02   -0.60175E+02
   431    0.20115E+04    0.20479E+02   -0.61507E+02
   432    0.20198E+04    0.20327E+02   -0.62807E+02
   433    0.20283E+04    0.20173E+02   -0.64073E+02
   434    0.20370E+04    0.20015E+02   -0.65306E+02
   435    0.20460E+04    0.19856E+02   -0.66504E+02
   436    0.20552E+04    0.19693E+02   -0.67667E+02
   437    0.20646E+04    0.19529E+02   -0.68795E+02
   438    0.20743E+04    0.19362E+02   -0.69886E+02
   439    0.20841E+04    0.19193E+02   -0.70941E+02
   440    0.20941E+04    0.19022E+02   -0.71958E+02
   441    0.21043E+04    0.18848E+02   -0.72937E+02
   442    0.21147E+04    0.18673E+02   -0.73878E+02
   443    0.21253E+04    0.18496E+02   -0.74779E+02
   444    0.21360E+04    0.18317E+02   -0.75640E+02
   445    0.21469E+04    0.18136E+02   -0.76462E+02
   446    0.21579E+04    0.17953E+02   -0.77242E+02
   447    0.21691E+04    0.17769E+02   -0.77981E+02
   448    0.21804E+04    0.17583E+02   -0.78677E+02
   449    0.21919E+04    0.17395E+02   -0.79331E+02
   450    0.22034E+04    0.17207E+02   -0.79942E+02
   451    0.22151E+04    0.17016E+02   -0.80509E+02
   452    0.22269E+04    0.16825E+02   -0.81032E+02
   453    0.22387E+04    0.16632E+02   -0.81512E+02
   454    0.22507E+04    0.16439E+02   -0.81950E+02
   455    0.22628E+04    0.16244E+02   -0.82345E+02
   456    0.22749E+04    0.16049E+02   -0.82698E+02
   457    0.22871E+04    0.15853E+02   -0.83009E+02
   458    0.22994E+04    0.15657E+02   -0.83279E+02
   459    0.23117E+04    0.15460E+02   -0.83508E+02
   460    0.23240E+04    0.15262E+02   -0.83697E+02
   461    0.23364E+04    0.15065E+02   -0.83846E+02
   462    0.23489E+04    0.14868E+02   -0.83954E+02
   463    0.23614E+04    0.14670E+02   -0.84024E+02
   464    0.23738E+04    0.14473E+02   -0.84054E+02
   465    0.23863E+04    0.14276E+02   -0.84046E+02
   466    0.23988E+04    0.14080E+02   -0.84000E+02
   467    0.24113E+04    0.13884E+02   -0.83916E+02
   468    0.24238E+04    0.13688E+02   -0.83794E+02
   469    0.24363E+04    0.13494E+02   -0.83636E+02
   470    0.24488E+04    0.13300E+02   -0.83440E+02
   471    0.24612E+04    0.13108E+02   -0.83209E+02
   472    0.24736E+04    0.12916E+02   -0.82941E+02
   473    0.24859E+04    0.12726E+02   -0.82638E+02
   474    0.24982E+04    0.12537E+02   -0.82300E+02
   475    0.25105E+04    0.12350E+02   -0.81926E+02
   476    0.25226E+04    0.12164E+02   -0.81519E+02
   477    0.25347E+04    0.11980E+02   -0.81077E+02
   478    0.25467E+04    0.11798E+02   -0.80602E+02
   479    0.25586E+04    0.11618E+02   -0.80093E+02
   480    0.25705E+04    0.11440E+02   -0.79552E+02
   481    0.25822E+04    0.11264E+02   -0.78978E+02
   482    0.25938E+04    0.11091E+02   -0.78371E+02
   483    0.26053E+04    0.10920E+02   -0.77733E+02
   484    0.26167E+04    0.10752E+02   -0.77064E+02
   485    0.26279E+04    0.10586E+02   -0.76364E+02
   486    0.26390E+04    0.10423E+02   -0.75633E+02
   487    0.26500E+04    0.10263E+02   -0.74871E+02
   488    0.26608E+04    0.10106E+02   -0.74080E+02
   489    0.26715E+04    0.99525E+01   -0.73260E+02
   490    0.26819E+04    0.98021E+01   -0.72410E+02
   491    0.26923E+04    0.96551E+01   -0.71531E+02
   492    0.27024E+04    0.95117E+01   -0.70625E+02
   493    0.27123E+04    0.93719E+01   -0.69690E+02
   494    0.27221E+04    0.92359E+01   -0.68727E+02
   495    0.27316E+04    0.91037E+01   -0.67738E+02
   496    0.27409E+04    0.89756E+01   -0.66721E+02
   497    0.27501E+04    0.88517E+01   -0.65678E+02
   498    0.27590E+04    0.87319E+01   -0.64609E+02
   499    0.27676E+04    0.86166E+01   -0.63514E+02
   500    0.27760E+04    0.85058E+01   -0.62394E+02
   501    0.27842E+04    0.83995E+01   -0.61250E+02
   502    0.27922E+04    0.82979E+01   -0.60081E+02
   503    0.27998E+04    0.82010E+01   -0.58889E+02
   504    0.28073E+04    0.81089E+01   -0.57674E+02
   505    0.28145E+04    0.80214E+01   -0.56439E+02
   506    0.28214E+04    0.79388E+01   -0.55183E+02
   507    0.28281E+04    0.78609E+01   -0.53907E+02
   508    0.28346E+04    0.77879E+01   -0.52613E+02
   509    0.28408E+04    0.77198E+01   -0.51301E+02
   510    0.28467E+04    0.76566E+01   -0.49973E+02
   511    0.28525E+04    0.75984E+01   -0.48628E+02
   512    0.28579E+04    0.75451E+01   -0.47269E+02
   513    0.28632E+04    0.74969E+01   -0.45895E+02
   514    0.28681E+04    0.74537E+01   -0.44509E+02
   515    0.28728E+04    0.74156E+01   -0.43110E+02
   516    0.28773E+04    0.73826E+01   -0.41700E+02
   517    0.28815E+04    0.73548E+01   -0.40279E+02
   518    0.28855E+04    0.73321E+01   -0.38849E+02
   519    0.28893E+04    0.73146E+01   -0.37410E+02
   520    0.28927E+04    0.73024E+01   -0.35964E+02
   521    0.28960E+04    0.72955E+01   -0.34510E+02
   522    0.28990E+04    0.72939E+01   -0.33051E+02
   523    0.29017E+04    0.72977E+01   -0.31587E+02
   524    0.29042E+04    0.73068E+01   -0.30119E+02
   525    0.29064E+04    0.73214E+01   -0.28648E+02
   526    0.29084E+04    0.73413E+01   -0.27174E+02
   527    0.29101E+04    0.73668E+01   -0.25699E+02
   528    0.29116E+04    0.73978E+01   -0.24223E+02
   529    0.29129E+04    0.74343E+01   -0.22748E+02
   530    0.29138E+04    0.74765E+01   -0.21275E+02
   531    0.29146E+04    0.75242E+01   -0.19803E+02
   532    0.29151E+04    0.75776E+01   -0.18335E+02
   533    0.29153E+04    0.76366E+01   -0.16871E+02
   534    0.29153E+04    0.77014E+01   -0.15412E+02
   535    0.29150E+04    0.77720E+01   -0.13959E+02
   536    0.29145E+04    0.78483E+01   -0.12512E+02
   537    0.29137E+04    0.79304E+01   -0.11074E+02
   538    0.29127E+04    0.80183E+01   -0.96436E+01
   539    0.29114E+04    0.81122E+01   -0.82230E+01
   540    0.29099E+04    0.82120E+01   -0.68129E+01
   541    0.29081E+04    0.83177E+01   -0.54142E+01
   542    0.29061E+04    0.84294E+01   -0.40276E+01
   543    0.29038E+04    0.85471E+01   -0.26543E+01
   544    0.29013E+04    0.86708E+01   -0.12950E+01
   545    0.28985E+04    0.88007E+01    0.49316E-01
   546    0.28954E+04    0.89366E+01    0.13778E+01
   547    0.28921E+04    0.90787E+01    0.26894E+01
   548    0.28886E+04    0.92270E+01    0.39834E+01
   549    0.28848E+04    0.93815E+01    0.52587E+01
   550    0.28807E+04    0.95422E+01    0.65146E+01
   551    0.28764E+04    0.97092E+01    0.77501E+01
   552    0.28718E+04    0.98824E+01    0.89648E+01
   553    0.28670E+04    0.10062E+02    0.10158E+02
   554    0.28620E+04    0.10247E+02    0.11330E+02
   555    0.28567E+04    0.10438E+02    0.12479E+02
   556    0.28512E+04    0.10635E+02    0.13606E+02
   557    0.28455E+04    0.10837E+02    0.14710E+02
   558    0.28395E+04    0.11045E+02    0.15790E+02
   559    0.28334E+04    0.11259E+02    0.16847E+02
   560    0.28270E+04    0.11477E+02    0.17879E+02
   561    0.28205E+04    0.11701E+02    0.18886E+02
   562    0.28137E+04    0.11931E+02    0.19868E+02
   563    0.28068E+04    0.12165E+02    0.20824E+02
   564    0.27996E+04    0.12404E+02    0.21754E+02
   565    0.27923E+04    0.12648E+02    0.22658E+02
   566    0.27848E+04    0.12896E+02    0.23534E+02
   567    0.27772E+04    0.13149E+02    0.24383E+02
   568    0.27693E+04    0.13407E+02    0.25204E+02
   569    0.27614E+04    0.13669E+02    0.25997E+02
   570    0.27532E+04    0.13935E+02    0.26761E+02
   571    0.27449E+04    0.14206E+02    0.27496E+02
   572    0.27365E+04    0.14480E+02    0.28201E+02
   573    0.27280E+04    0.14759E+02    0.28877E+02
   574    0.27193E+04    0.15041E+02    0.29521E+02
   575    0.27104E+04    0.15328E+02    0.30135E+02
   576    0.27015E+04    0.15617E+02    0.30717E+02
   577    0.26924E+04    0.15911E+02    0.31268E+02
   578    0.26832E+04    0.16207E+02    0.31786E+02
   579    0.26740E+04    0.16508E+02    0.32271E+02
   580    0.26646E+04    0.16811E+02    0.32723E+02
   581    0.26551E+04    0.17117E+02    0.33142E+02
   582    0.26455E+04    0.17427E+02    0.33527E+02
   583    0.26359E+04    0.17739E+02    0.33877E+02
   584    0.26261E+04    0.18054E+02    0.34192E+02
   585    0.26163E+04    0.18372E+02    0.34472E+02
   586    0.26065E+04    0.18693E+02    0.34716E+02
   587    0.25965E+04    0.19016E+02    0.34924E+02
   588    0.25865E+04    0.19341E+02    0.35095E+02
   589    0.25765E+04    0.19669E+02    0.35229E+02
   590    0.25664E+04    0.19999E+02    0.35325E+02
   591    0.25562E+04    0.20330E+02    0.35383E+02
   592    0.25460E+04    0.20664E+02    0.35403E+02
   593    0.25358E+04    0.21000E+02    0.35384E+02
   594    0.25256E+04    0.21338E+02    0.35326E+02
   595    0.25153E+04    0.21677E+02    0.35228E+02
   596    0.25050E+04    0.22017E+02    0.35090E+02
   597    0.24947E+04    0.22359E+02    0.34911E+02
   598    0.24844E+04    0.22703E+02    0.34691E+02
   599    0.24741E+04    0.23048E+02    0.34430E+02
   600    0.24638E+04    0.23393E+02    0.34126E+02
   601    0.24535E+04    0.23740E+02    0.33781E+02
   602    0.24433E+04    0.24088E+02    0.33393E+02
   603    0.24330E+04    0.24436E+02    0.32964E+02
   604    0.24228E+04    0.24785E+02    0.32494E+02
   605    0.24126E+04    0.25135E+02    0.31984E+02
   606    0.24024E+04    0.25484E+02    0.31434E+02
   607    0.23923E+04    0.25834E+02    0.30844E+02
   608    0.23822E+04    0.26184E+02    0.30216E+02
   609    0.23721E+04    0.26534E+02    0.29549E+02
   610    0.23621E+04    0.26884E+02    0.28844E+02
   611    0.23522E+04    0.27233E+02    0.28101E+02
   612    0.23423E+04    0.27582E+02    0.27322E+02
   613    0.23325E+04    0.27930E+02    0.26506E+02
   614    0.23227E+04    0.28277E+02    0.25654E+02
   615    0.23130E+04    0.28623E+02    0.24767E+02
   616    0.23034E+04    0.28968E+02    0.23845E+02
   617    0.22939E+04    0.29312E+02    0.22888E+02
   618    0.22845E+04    0.29655E+02    0.21897E+02
   619    0.22751E+04    0.29996E+02    0.20873E+02
   620    0.22659E+04    0.30335E+02    0.19815E+02
   621    0.22567E+04    0.30673E+02    0.18726E+02
   622    0.22477E+04    0.31008E+02    0.17604E+02
   623    0.22388E+04    0.31342E+02    0.16450E+02
   624    0.22299E+04    0.31673E+02    0.15266E+02
   625    0.22212E+04    0.32002E+02    0.14051E+02
   626    0.22127E+04    0.32328E+02    0.12806E+02
   627    0.22042E+04    0.32652E+02    0.11531E+02
   628    0.21959E+04    0.32973E+02    0.10228E+02
   629    0.21877E+04    0.33291E+02    0.88955E+01
   630    0.21797E+04    0.33606E+02    0.75352E+01
   631    0.21718E+04    0.33917E+02    0.61474E+01
   632    0.21640E+04    0.34226E+02    0.47324E+01
   633    0.21564E+04    0.34531E+02    0.32909E+01
   634    0.21490E+04    0.34832E+02    0.18233E+01
   635    0.21417E+04    0.35129E+02    0.33011E+00
   636    0.21346E+04    0.35423E+02   -0.11882E+01
   637    0.21277E+04    0.35712E+02   -0.27311E+01
   638    0.21209E+04    0.35998E+02   -0.42982E+01
   639    0.21143E+04    0.36279E+02   -0.58888E+01
   640    0.21079E+04    0.36555E+02   -0.75026E+01
   641    0.21017E+04    0.36827E+02   -0.91391E+01
   642    0.20957E+04    0.37094E+02   -0.10798E+02
   643    0.20899E+04    0.37356E+02   -0.12478E+02
   644    0.20843E+04    0.37613E+02   -0.14179E+02
   645    0.20789E+04    0.37865E+02   -0.15901E+02
   646    0.20737E+04    0.38112E+02   -0.17644E+02
   647    0.20688E+04    0.38353E+02   -0.19405E+02
   648    0.20640E+04    0.38588E+02   -0.21186E+02
   649    0.20595E+04    0.38818E+02   -0.22986E+02
   650    0.20552E+04    0.39042E+02   -0.24804E+02
   651    0.20511E+04    0.39260E+02   -0.26640E+02
   652    0.20473E+04    0.39471E+02   -0.28492E+02
   653    0.20437E+04    0.39677E+02   -0.30360E+02
   654    0.20404E+04    0.39877E+02   -0.32244E+02
   655    0.20373E+04    0.40070E+02   -0.34141E+02
   656    0.20344E+04    0.40257E+02   -0.36051E+02
   657    0.20317E+04    0.40438E+02   -0.37974E+02
   658    0.20293E+04    0.40613E+02   -0.39908E+02
   659    0.20271E+04    0.40782E+02   -0.41853E+02
   660    0.20251E+04    0.40944E+02   -0.43807E+02
   661    0.20233E+04    0.41101E+02   -0.45770E+02
   662    0.20218E+04    0.41250E+02   -0.47740E+02
   663    0.20205E+04    0.41394E+02   -0.49718E+02
   664    0.20194E+04    0.41531E+02   -0.51701E+02
   665    0.20186E+04    0.41662E+02   -0.53690E+02
   666    0.20179E+04    0.41786E+02   -0.55682E+02
   667    0.20175E+04    0.41904E+02   -0.57678E+02
   668    0.20173E+04    0.42016E+02   -0.59676E+02
   669    0.20173E+04    0.42121E+02   -0.61676E+02
   670    0.20176E+04    0.42219E+02   -0.63676E+02
   671    0.20180E+04    0.42311E+02   -0.65675E+02
   672    0.20187E+04    0.42397E+02   -0.67674E+02
   673    0.20196E+04    0.42475E+02   -0.69670E+02
   674    0.20207E+04    0.42548E+02   -0.71663E+02
   675    0.20220E+04    0.42613E+02   -0.73652E+02
   676    0.20235E+04    0.42672E+02   -0.75636E+02
   677    0.20252E+04    0.42725E+02   -0.77615E+02
   678    0.20272E+04    0.42770E+02   -0.79586E+02
   679    0.20293E+04    0.42809E+02   -0.81550E+02
   680    0.20317E+04    0.42842E+02   -0.83506E+02
   681    0.20343E+04    0.42867E+02   -0.85452E+02
   682    0.20370E+04    0.42886E+02   -0.87388E+02
   683    0.20400E+04    0.42898E+02   -0.89313E+02
   684    0.20432E+04    0.42903E+02   -0.91225E+02
   685    0.20466E+04    0.42901E+02   -0.93124E+02
   686    0.20502E+04    0.42892E+02   -0.95010E+02
   687    0.20540E+04    0.42876E+02   -0.96880E+02
   688    0.20580E+04    0.42854E+02   -0.98735E+02
   689    0.20622E+04    0.42824E+02   -0.10057E+03
   690    0.20665E+04    0.42788E+02   -0.10239E+03
   691    0.20711E+04    0.42744E+02   -0.10420E+03
   692    0.20759E+04    0.42694E+02   -0.10598E+03
   693    0.20809E+04    0.42636E+02   -0.10774E+03
   694    0.20861E+04    0.42571E+02   -0.10948E+03
   695    0.20914E+04    0.42500E+02   -0.11120E+03
   696    0.20970E+04    0.42421E+02   -0.11290E+03
   697    0.21028E+04    0.42335E+02   -0.11457E+03
   698    0.21087E+04    0.42241E+02   -0.11622E+03
   699    0.21148E+04    0.42141E+02   -0.11784E+03
   700    0.21212E+04    0.42033E+02   -0.11944E+03
   701    0.21277E+04    0.41918E+02   -0.12100E+03
   702    0.21344E+04    0.41796E+02   -0.12254E+03
   703    0.21412E+04    0.41667E+02   -0.12406E+03
   704    0.21483E+04    0.41531E+02   -0.12554E+03
   705    0.21555E+04    0.41389E+02   -0.12699E+03
   706    0.21629E+04    0.41239E+02   -0.12842E+03
   707    0.21704E+04    0.41084E+02   -0.12981E+03
   708    0.21781E+04    0.40921E+02   -0.13118E+03
   709    0.21860E+04    0.40753E+02   -0.13251E+03
   710    0.21940E+04    0.40578E+02   -0.13381E+03
   711    0.22021E+04    0.40398E+02   -0.13509E+03
   712    0.22104E+04    0.40211E+02   -0.13633E+03
   713    0.22187E+04    0.40019E+02   -0.13753E+03
   714    0.22273E+04    0.39821E+02   -0.13871E+03
   715    0.22359E+04    0.39617E+02   -0.13985E+03
   716    0.22447E+04    0.39409E+02   -0.14096E+03
   717    0.22535E+04    0.39195E+02   -0.14204E+03
   718    0.22625E+04    0.38975E+02   -0.14308E+03
   719    0.22715E+04    0.38751E+02   -0.14408E+03
   720    0.22807E+04    0.38522E+02   -0.14506E+03
   721    0.22900E+04    0.38288E+02   -0.14599E+03
   722    0.22993E+04    0.38049E+02   -0.14689E+03
   723    0.23087E+04    0.37806E+02   -0.14776E+03
   724    0.23182E+04    0.37558E+02   -0.14859E+03
   725    0.23278E+04    0.37306E+02   -0.14938E+03
   726    0.23374E+04    0.37050E+02   -0.15013E+03
   727    0.23471E+04    0.36790E+02   -0.15085E+03
   728    0.23568E+04    0.36526E+02   -0.15153E+03
   729    0.23666E+04    0.36258E+02   -0.15217E+03
   730    0.23765E+04    0.35987E+02   -0.15277E+03
   731    0.23864E+04    0.35712E+02   -0.15334E+03
   732    0.23963E+04    0.35433E+02   -0.15386E+03
   733    0.24063E+04    0.35152E+02   -0.15434E+03
   734    0.24162E+04    0.34867E+02   -0.15479E+03
   735    0.24263E+04    0.34579E+02   -0.15519E+03
   736    0.24363E+04    0.34288E+02   -0.15555E+03
   737    0.24463E+04    0.33994E+02   -0.15587E+03
   738    0.24563E+04    0.33698E+02   -0.15615E+03
   739    0.24664E+04    0.33399E+02   -0.15639E+03
   740    0.24764E+04    0.33097E+02   -0.15658E+03
   741    0.24865E+04    0.32794E+02   -0.15673E+03
   742    0.24965E+04    0.32488E+02   -0.15684E+03
   743    0.25065E+04    0.32180E+02   -0.15690E+03
   744    0.25165E+04    0.31870E+02   -0.15692E+03
   745    0.25264E+04    0.31558E+02   -0.15690E+03
   746    0.25363E+04    0.31245E+02   -0.15683E+03
   747    0.25462E+04    0.30930E+02   -0.15671E+03
   748    0.25561E+04    0.30613E+02   -0.15655E+03
   749    0.25659E+04    0.30295E+02   -0.15635E+03
   750    0.25756E+04    0.29976E+02   -0.15609E+03
   751    0.25853E+04    0.29656E+02   -0.15579E+03
   752    0.25949E+04    0.29335E+02   -0.15545E+03
   753    0.26045E+04    0.29013E+02   -0.15506E+03
   754    0.26140E+04    0.28691E+02   -0.15462E+03
   755    0.26234E+04    0.28368E+02   -0.15414E+03
   756    0.26328E+04    0.28045E+02   -0.15361E+03
   757    0.26420E+04    0.27721E+02   -0.15304E+03
   758    0.26512E+04    0.27398E+02   -0.15243E+03
   759    0.26603E+04    0.27074E+02   -0.15177E+03
   760    0.26693E+04    0.26751E+02   -0.15107E+03
   761    0.26782E+04    0.26428E+02   -0.15033E+03
   762    0.26871E+04    0.26106E+02   -0.14955E+03
   763    0.26958E+04    0.25784E+02   -0.14873E+03
   764    0.27044E+04    0.25464E+02   -0.14787E+03
   765    0.27129E+04    0.25144E+02   -0.14696E+03
   766    0.27213E+04    0.24825E+02   -0.14602E+03
   767    0.27295E+04    0.24508E+02   -0.14504E+03
   768    0.27377E+04    0.24192E+02   -0.14402E+03
   769    0.27457E+04    0.23878E+02   -0.14297E+03
   770    0.27536E+04    0.23566E+02   -0.14188E+03
   771    0.27613E+04    0.23255E+02   -0.14075E+03
   772    0.27689E+04    0.22946E+02   -0.13958E+03
   773    0.27764E+04    0.22640E+02   -0.13838E+03
   774    0.27838E+04    0.22336E+02   -0.13714E+03
   775    0.27909E+04    0.22034E+02   -0.13587E+03
   776    0.27980E+04    0.21735E+02   -0.13457E+03
   777    0.28049E+04    0.21439E+02   -0.13323E+03
   778    0.28116E+04    0.21145E+02   -0.13186E+03
   779    0.28181E+04    0.20855E+02   -0.13046E+03
   780    0.28245E+04    0.20568E+02   -0.12902E+03
   781    0.28307E+04    0.20284E+02   -0.12755E+03
   782    0.28368E+04    0.20004E+02   -0.12605E+03
   783    0.28426E+04    0.19727E+02   -0.12452E+03
   784    0.28483E+04    0.19454E+02   -0.12297E+03
   785    0.28538E+04    0.19185E+02   -0.12138E+03
   786    0.28591E+04    0.18921E+02   -0.11976E+03
   787    0.28642E+04    0.18660E+02   -0.11811E+03
   788    0.28691E+04    0.18404E+02   -0.11644E+03
   789    0.28738E+04    0.18152E+02   -0.11474E+03
   790    0.28783E+04    0.17906E+02   -0.11301E+03
   791    0.28826E+04    0.17664E+02   -0.11126E+03
   792    0.28867E+04    0.17426E+02   -0.10948E+03
   793    0.28906E+04    0.17195E+02   -0.10767E+03
   794    0.28942E+04    0.16968E+02   -0.10584E+03
   795    0.28976E+04    0.16747E+02   -0.10399E+03
   796    0.29008E+04    0.16531E+02   -0.10211E+03
   797    0.29038E+04    0.16321E+02   -0.10021E+03
   798    0.29065E+04    0.16117E+02   -0.98281E+02
   799    0.29090E+04    0.15919E+02   -0.96334E+02
   800    0.29112E+04    0.15727E+02   -0.94365E+02
   801    0.29132E+04    0.15541E+02   -0.92374E+02
   802    0.29149E+04    0.15362E+02   -0.90364E+02
   803    0.29164E+04    0.15189E+02   -0.88333E+02
   804    0.29177E+04    0.15023E+02   -0.86285E+02
   805    0.29187E+04    0.14863E+02   -0.84218E+02
   806    0.29195E+04    0.14709E+02   -0.82135E+02
   807    0.29200E+04    0.14562E+02   -0.80035E+02
   808    0.29203E+04    0.14421E+02   -0.77921E+02
   809    0.29203E+04    0.14287E+02   -0.75792E+02
   810    0.29201E+04    0.14159E+02   -0.73650E+02
   811    0.29196E+04    0.14038E+02   -0.71495E+02
   812    0.29190E+04    0.13923E+02   -0.69329E+02
   813    0.29180E+04    0.13815E+02   -0.67152E+02
   814    0.29169E+04    0.13714E+02   -0.64966E+02
   815    0.29155E+04    0.13619E+02   -0.62770E+02
   816    0.29138E+04    0.13531E+02   -0.60567E+02
   817    0.29120E+04    0.13450E+02   -0.58356E+02
   818    0.29099E+04    0.13375E+02   -0.56139E+02
   819    0.29075E+04    0.13307E+02   -0.53916E+02
   820    0.29050E+04    0.13246E+02   -0.51690E+02
   821    0.29022E+04    0.13192E+02   -0.49459E+02
   822    0.28992E+04    0.13144E+02   -0.47226E+02
   823    0.28959E+04    0.13103E+02   -0.44991E+02
   824    0.28924E+04    0.13070E+02   -0.42755E+02
   825    0.28887E+04    0.13043E+02   -0.40519E+02
   826    0.28847E+04    0.13022E+02   -0.38284E+02
   827    0.28806E+04    0.13009E+02   -0.36050E+02
   828    0.28762E+04    0.13003E+02   -0.33819E+02
   829    0.28715E+04    0.13004E+02   -0.31591E+02
   830    0.28667E+04    0.13011E+02   -0.29368E+02
   831    0.28616E+04    0.13026E+02   -0.27150E+02
   832    0.28563E+04    0.13048E+02   -0.24938E+02
   833    0.28508E+04    0.13077E+02   -0.22734E+02
   834    0.28451E+04    0.13113E+02   -0.20537E+02
   835    0.28391E+04    0.13156E+02   -0.18348E+02
   836    0.28329E+04    0.13206E+02   -0.16170E+02
   837    0.28265E+04    0.13263E+02   -0.14002E+02
   838    0.28199E+04    0.13328E+02   -0.11845E+02
   839    0.28131E+04    0.13399E+02   -0.97008E+01
   840    0.28060E+04    0.13478E+02   -0.75697E+01
   841    0.27988E+04    0.13565E+02   -0.54526E+01
   842    0.27913E+04    0.13658E+02   -0.33505E+01
   843    0.27836E+04    0.13759E+02   -0.12642E+01
   844    0.27757E+04    0.13867E+02    0.80533E+00
   845    0.27675E+04    0.13982E+02    0.28573E+01
   846    0.27592E+04    0.14105E+02    0.48907E+01
   847    0.27507E+04    0.14235E+02    0.69048E+01
   848    0.27419E+04    0.14373E+02    0.88987E+01
   849    0.27329E+04    0.14518E+02    0.10871E+02
   850    0.27238E+04    0.14671E+02    0.12822E+02
   851    0.27144E+04    0.14831E+02    0.14750E+02
   852    0.27048E+04    0.14998E+02    0.16654E+02
   853    0.26950E+04    0.15172E+02    0.18535E+02
   854    0.26850E+04    0.15354E+02    0.20392E+02
   855    0.26748E+04    0.15543E+02    0.22224E+02
   856    0.26645E+04    0.15738E+02    0.24031E+02
   857    0.26539E+04    0.15940E+02    0.25813E+02
   858    0.26432E+04    0.16149E+02    0.27569E+02
   859    0.26323E+04    0.16364E+02    0.29299E+02
   860    0.26213E+04    0.16586E+02    0.31002E+02
   861    0.26100E+04    0.16813E+02    0.32679E+02
   862    0.25986E+04    0.17047E+02    0.34328E+02
   863    0.25871E+04    0.17287E+02    0.35949E+02
   864    0.25754E+04    0.17532E+02    0.37542E+02
   865    0.25635E+04    0.17783E+02    0.39107E+02
   866    0.25515E+04    0.18040E+02    0.40642E+02
   867    0.25394E+04    0.18302E+02    0.42148E+02
   868    0.25271E+04    0.18570E+02    0.43624E+02
   869    0.25147E+04    0.18842E+02    0.45070E+02
   870    0.25022E+04    0.19120E+02    0.46486E+02
   871    0.24895E+04    0.19402E+02    0.47870E+02
   872    0.24768E+04    0.19689E+02    0.49223E+02
   873    0.24639E+04    0.19981E+02    0.50544E+02
   874    0.24509E+04    0.20277E+02    0.51833E+02
   875    0.24378E+04    0.20578E+02    0.53089E+02
   876    0.24246E+04    0.20883E+02    0.54312E+02
   877    0.24113E+04    0.21192E+02    0.55502E+02
   878    0.23979E+04    0.21505E+02    0.56658E+02
   879    0.23844E+04    0.21822E+02    0.57779E+02
   880    0.23708E+04    0.22142E+02    0.58866E+02
   881    0.23571E+04    0.22466E+02    0.59918E+02
   882    0.23434E+04    0.22794E+02    0.60934E+02
   883    0.23296E+04    0.23125E+02    0.61914E+02
   884    0.23157E+04    0.23459E+02    0.62858E+02
   885    0.23018E+04    0.23796E+02    0.63765E+02
   886    0.22878E+04    0.24136E+02    0.64635E+02
   887    0.22737E+04    0.24479E+02    0.65468E+02
   888    0.22596E+04    0.24825E+02    0.66263E+02
   889    0.22455E+04    0.25173E+02    0.67019E+02
   890    0.22313E+04    0.25524E+02    0.67737E+02
   891    0.22170E+04    0.25877E+02    0.68415E+02
   892    0.22028E+04    0.26232E+02    0.69054E+02
   893    0.21885E+04    0.26589E+02    0.69653E+02
   894    0.21742E+04    0.26948E+02    0.70211E+02
   895    0.21598E+04    0.27308E+02    0.70729E+02
   896    0.21454E+04    0.27671E+02    0.71206E+02
   897    0.21311E+04    0.28035E+02    0.71641E+02
   898    0.21167E+04    0.28400E+02    0.72034E+02
   899    0.21023E+04    0.28766E+02    0.72384E+02
   900    0.20879E+04    0.29134E+02    0.72692E+02
   901    0.20735E+04    0.29503E+02    0.72957E+02
   902    0.20591E+04    0.29872E+02    0.73179E+02
   903    0.20447E+04    0.30242E+02    0.73358E+02
   904    0.20304E+04    0.30613E+02    0.73496E+02
   905    0.20160E+04    0.30984E+02    0.73591E+02
   906    0.20017E+04    0.31356E+02    0.73646E+02
   907    0.19874E+04    0.31727E+02    0.73660E+02
   908    0.19732E+04    0.32099E+02    0.73634E+02
   909    0.19589E+04    0.32470E+02    0.73567E+02
   910    0.19447E+04    0.32841E+02    0.73461E+02
   911    0.19306E+04    0.33211E+02    0.73316E+02
   912    0.19164E+04    0.33581E+02    0.73132E+02
   913    0.19023E+04    0.33950E+02    0.72910E+02
   914    0.18883E+04    0.34318E+02    0.72649E+02
   915    0.18743E+04    0.34685E+02    0.72352E+02
   916    0.18604E+04    0.35051E+02    0.72017E+02
   917    0.18465E+04    0.35415E+02    0.71645E+02
   918    0.18327E+04    0.35778E+02    0.71237E+02
   919    0.18190E+04    0.36140E+02    0.70793E+02
   920    0.18053E+04    0.36499E+02    0.70314E+02
   921    0.17917E+04    0.36857E+02    0.69799E+02
   922    0.17782E+04    0.37212E+02    0.69250E+02
   923    0.17648E+04    0.37565E+02    0.68666E+02
   924    0.17514E+04    0.37916E+02    0.68049E+02
   925    0.17381E+04    0.38264E+02    0.67398E+02
   926    0.17249E+04    0.38609E+02    0.66714E+02
   927    0.17119E+04    0.38952E+02    0.65997E+02
   928    0.16989E+04    0.39292E+02    0.65248E+02
   929    0.16860E+04    0.39628E+02    0.64467E+02
   930    0.16732E+04    0.39961E+02    0.63655E+02
   931    0.16605E+04    0.40291E+02    0.62811E+02
   932    0.16479E+04    0.40617E+02    0.61937E+02
   933    0.16354E+04    0.40940E+02    0.61033E+02
   934    0.16231E+04    0.41258E+02    0.60098E+02
   935    0.16109E+04    0.41573E+02    0.59135E+02
   936    0.15988E+04    0.41883E+02    0.58142E+02
   937    0.15868E+04    0.42189E+02    0.57121E+02
   938    0.15749E+04    0.42491E+02    0.56071E+02
   939    0.15632E+04    0.42788E+02    0.54994E+02
   940    0.15516E+04    0.43080E+02    0.53889E+02
   941    0.15402E+04    0.43367E+02    0.52757E+02
   942    0.15289E+04    0.43649E+02    0.51599E+02
   943    0.15178E+04    0.43926E+02    0.50414E+02
   944    0.15068E+04    0.44198E+02    0.49204E+02
   945    0.14960E+04    0.44464E+02    0.47968E+02
   946    0.14853E+04    0.44725E+02    0.46707E+02
   947    0.14748E+04    0.44979E+02    0.45422E+02
   948    0.14644E+04    0.45228E+02    0.44112E+02
   949    0.14542E+04    0.45471E+02    0.42779E+02
   950    0.14442E+04    0.45707E+02    0.41422E+02
   951    0.14344E+04    0.45937E+02    0.40043E+02
   952    0.14247E+04    0.46161E+02    0.38641E+02
   953    0.14152E+04    0.46378E+02    0.37217E+02
   954    0.14059E+04    0.46589E+02    0.35773E+02
   955    0.13968E+04    0.46793E+02    0.34309E+02
   956    0.13878E+04    0.46991E+02    0.32826E+02
   957    0.13790E+04    0.47183E+02    0.31324E+02
   958    0.13704E+04    0.47367E+02    0.29804E+02
   959    0.13620E+04    0.47546E+02    0.28267E+02
   960    0.13537E+04    0.47717E+02    0.26714E+02
   961    0.13456E+04    0.47882E+02    0.25145E+02
   962    0.13377E+04    0.48041E+02    0.23561E+02
   963    0.13300E+04    0.48192E+02    0.21963E+02
   964    0.13224E+04    0.48338E+02    0.20352E+02
   965    0.13150E+04    0.48476E+02    0.18728E+02
   966    0.13078E+04    0.48608E+02    0.17092E+02
   967    0.13008E+04    0.48733E+02    0.15444E+02
   968    0.12939E+04    0.48851E+02    0.13787E+02
   969    0.12872E+04    0.48963E+02    0.12119E+02
   970    0.12807E+04    0.49067E+02    0.10443E+02
   971    0.12743E+04    0.49165E+02    0.87578E+01
   972    0.12681E+04    0.49256E+02    0.70655E+01
   973    0.12621E+04    0.49341E+02    0.53663E+01
   974    0.12563E+04    0.49418E+02    0.36610E+01
   975    0.12506E+04    0.49489E+02    0.19504E+01
   976    0.12452E+04    0.49552E+02    0.23514E+00
   977    0.12398E+04    0.49609E+02   -0.14840E+01
   978    0.12347E+04    0.49659E+02   -0.32063E+01
   979    0.12297E+04    0.49701E+02   -0.49310E+01
   980    0.12249E+04    0.49737E+02   -0.66574E+01
   981    0.12203E+04    0.49766E+02   -0.83848E+01
   982    0.12159E+04    0.49788E+02   -0.10112E+02
   983    0.12116E+04    0.49802E+02   -0.11839E+02
   984    0.12075E+04    0.49810E+02   -0.13565E+02
   985    0.12035E+04    0.49810E+02   -0.15289E+02
   986    0.11998E+04    0.49804E+02   -0.17010E+02
   987    0.11962E+04    0.49790E+02   -0.18728E+02
   988    0.11928E+04    0.49769E+02   -0.20441E+02
   989    0.11895E+04    0.49741E+02   -0.22150E+02
   990    0.11865E+04    0.49706E+02   -0.23853E+02
   991    0.11835E+04    0.49663E+02   -0.25549E+02
   992    0.11808E+04    0.49613E+02   -0.27239E+02
   993    0.11782E+04    0.49556E+02   -0.28920E+02
   994    0.11759E+04    0.49492E+02   -0.30593E+02
   995    0.11736E+04    0.49420E+02   -0.32257E+02
   996    0.11716E+04    0.49341E+02   -0.33910E+02
   997    0.11697E+04    0.49255E+02   -0.35553E+02
   998    0.11680E+04    0.49161E+02   -0.37185E+02
   999    0.11665E+04    0.49060E+02   -0.38804E+02
  1000    0.11651E+04    0.48952E+02   -0.40410E+02
  1001    0.11639E+04    0.48836E+02   -0.42002E+02
  1002    0.11629E+04    0.48713E+02   -0.43580E+02
  1003    0.11620E+04    0.48582E+02   -0.45144E+02
  1004    0.11613E+04    0.48445E+02   -0.46693E+02
  1005    0.11608E+04    0.48300E+02   -0.48227E+02
  1006    0.11604E+04    0.48149E+02   -0.49745E+02
  1007    0.11601E+04    0.47991E+02   -0.51247E+02
  1008    0.11601E+04    0.47826E+02   -0.52732E+02
  1009    0.11601E+04    0.47655E+02   -0.54201E+02
  1010    0.11603E+04    0.47477E+02   -0.55652E+02
  1011    0.11607E+04    0.47293E+02   -0.57086E+02
  1012    0.11612E+04    0.47103E+02   -0.58502E+02
  1013    0.11618E+04    0.46906E+02   -0.59899E+02
  1014    0.11626E+04    0.46704E+02   -0.61278E+02
  1015    0.11635E+04    0.46496E+02   -0.62637E+02
  1016    0.11645E+04    0.46282E+02   -0.63977E+02
  1017    0.11657E+04    0.46062E+02   -0.65297E+02
  1018    0.11669E+04    0.45837E+02   -0.66597E+02
  1019    0.11683E+04    0.45606E+02   -0.67876E+02
  1020    0.11699E+04    0.45370E+02   -0.69134E+02
  1021    0.11715E+04    0.45129E+02   -0.70370E+02
  1022    0.11732E+04    0.44883E+02   -0.71584E+02
  1023    0.11751E+04    0.44632E+02   -0.72777E+02
  1024    0.11770E+04    0.44376E+02   -0.73946E+02
  1025    0.11791E+04    0.44115E+02   -0.75093E+02
  1026    0.11813E+04    0.43849E+02   -0.76216E+02
  1027    0.11835E+04    0.43579E+02   -0.77315E+02
  1028    0.11859E+04    0.43305E+02   -0.78390E+02
  1029    0.11883E+04    0.43026E+02   -0.79440E+02
  1030    0.11909E+04    0.42743E+02   -0.80466E+02
  1031    0.11935E+04    0.42456E+02   -0.81466E+02
  1032    0.11962E+04    0.42165E+02   -0.82440E+02
  1033    0.11990E+04    0.41870E+02   -0.83388E+02
  1034    0.12018E+04    0.41571E+02   -0.84310E+02
  1035    0.12048E+04    0.41269E+02   -0.85204E+02
  1036    0.12078E+04    0.40963E+02   -0.86072E+02
  1037    0.12109E+04    0.40654E+02   -0.86911E+02
  1038    0.12140E+04    0.40341E+02   -0.87723E+02
  1039    0.12173E+04    0.40025E+02   -0.88506E+02
  1040    0.12205E+04    0.39707E+02   -0.89260E+02
  1041    0.12239E+04    0.39385E+02   -0.89985E+02
  1042    0.12273E+04    0.39060E+02   -0.90680E+02
  1043    0.12307E+04    0.38732E+02   -0.91345E+02
  1044    0.12342E+04    0.38402E+02   -0.91980E+02
  1045    0.12378E+04    0.38070E+02   -0.92584E+02
  1046    0.12414E+04    0.37735E+02   -0.93156E+02
  1047    0.12450E+04    0.37397E+02   -0.93697E+02
  1048    0.12487E+04    0.37058E+02   -0.94206E+02
  1049    0.12524E+04    0.36716E+02   -0.94683E+02
  1050    0.12562E+04    0.36372E+02   -0.95127E+02
  1051    0.12599E+04    0.36027E+02   -0.95538E+02
  1052    0.12637E+04    0.35679E+02   -0.95916E+02
  1053    0.12676E+04    0.35331E+02   -0.96261E+02
  1054    0.12714E+04    0.34980E+02   -0.96574E+02
  1055    0.12753E+04    0.34629E+02   -0.96856E+02
  1056    0.12792E+04    0.34276E+02   -0.97105E+02
  1057    0.12831E+04    0.33922E+02   -0.97323E+02
  1058    0.12871E+04    0.33567E+02   -0.97509E+02
  1059    0.12910E+04    0.33212E+02   -0.97665E+02
  1060    0.12949E+04    0.32856E+02   -0.97790E+02
  1061    0.12989E+04    0.32499E+02   -0.97885E+02
  1062    0.13028E+04    0.32142E+02   -0.97950E+02
  1063    0.13068E+04    0.31785E+02   -0.97984E+02
  1064    0.13107E+04    0.31428E+02   -0.97990E+02
  1065    0.13147E+04    0.31071E+02   -0.97966E+02
  1066    0.13186E+04    0.30714E+02   -0.97913E+02
  1067    0.13226E+04    0.30358E+02   -0.97831E+02
  1068    0.13265E+04    0.30002E+02   -0.97721E+02
  1069    0.13304E+04    0.29646E+02   -0.97583E+02
  1070    0.13343E+04    0.29292E+02   -0.97418E+02
  1071    0.13381E+04    0.28938E+02   -0.97224E+02
  1072    0.13420E+04    0.28585E+02   -0.97003E+02
  1073    0.13458E+04    0.28234E+02   -0.96756E+02
  1074    0.13496E+04    0.27884E+02   -0.96481E+02
  1075    0.13533E+04    0.27535E+02   -0.96180E+02
  1076    0.13571E+04    0.27188E+02   -0.95853E+02
  1077    0.13608E+04    0.26843E+02   -0.95500E+02
  1078    0.13644E+04    0.26499E+02   -0.95122E+02
  1079    0.13680E+04    0.26158E+02   -0.94718E+02
  1080    0.13716E+04    0.25819E+02   -0.94289E+02
  1081    0.13751E+04    0.25482E+02   -0.93835E+02
  1082    0.13786E+04    0.25147E+02   -0.93357E+02
  1083    0.13820E+04    0.24815E+02   -0.92855E+02
  1084    0.13854E+04    0.24486E+02   -0.92328E+02
  1085    0.13887E+04    0.24160E+02   -0.91778E+02
  1086    0.13919E+04    0.23837E+02   -0.91205E+02
  1087    0.13951E+04    0.23516E+02   -0.90609E+02
  1088    0.13983E+04    0.23199E+02   -0.89989E+02
  1089    0.14013E+04    0.22886E+02   -0.89348E+02
  1090    0.14043E+04    0.22576E+02   -0.88684E+02
  1091    0.14072E+04    0.22270E+02   -0.87998E+02
  1092    0.14101E+04    0.21967E+02   -0.87290E+02
  1093    0.14128E+04    0.21669E+02   -0.86561E+02
  1094    0.14155E+04    0.21374E+02   -0.85811E+02
  1095    0.14181E+04    0.21084E+02   -0.85040E+02
  1096    0.14207E+04    0.20798E+02   -0.84248E+02
  1097    0.14231E+04    0.20517E+02   -0.83436E+02
  1098    0.14254E+04    0.20241E+02   -0.82604E+02
  1099    0.14277E+04    0.19969E+02   -0.81753E+02
  1100    0.14298E+04    0.19702E+02   -0.80882E+02
  1101    0.14319E+04    0.19440E+02   -0.79992E+02
  1102    0.14339E+04    0.19184E+02   -0.79083E+02
  1103    0.14357E+04    0.18932E+02   -0.78156E+02
  1104    0.14375E+04    0.18686E+02   -0.77212E+02
  1105    0.14392E+04    0.18445E+02   -0.76251E+02
  1106    0.14407E+04    0.18209E+02   -0.75273E+02
  1107    0.14422E+04    0.17978E+02   -0.74280E+02
  1108    0.14436E+04    0.17753E+02   -0.73272E+02
  1109    0.14449E+04    0.17533E+02   -0.72249E+02
  1110    0.14460E+04    0.17318E+02   -0.71212E+02
  1111    0.14471E+04    0.17109E+02   -0.70161E+02
  1112    0.14481E+04    0.16905E+02   -0.69098E+02
  1113    0.14490E+04    0.16707E+02   -0.68023E+02
  1114    0.14498E+04    0.16514E+02   -0.66936E+02
  1115    0.14504E+04    0.16326E+02   -0.65837E+02
  1116    0.14510E+04    0.16144E+02   -0.64728E+02
  1117    0.14515E+04    0.15968E+02   -0.63609E+02
  1118    0.14519E+04    0.15797E+02   -0.62481E+02
  1119    0.14522E+04    0.15632E+02   -0.61344E+02
  1120    0.14524E+04    0.15472E+02   -0.60198E+02
  1121    0.14524E+04    0.15318E+02   -0.59045E+02
  1122    0.14524E+04    0.15170E+02   -0.57885E+02
  1123    0.14523E+04    0.15028E+02   -0.56718E+02
  1124    0.14521E+04    0.14891E+02   -0.55546E+02
  1125    0.14518E+04    0.14760E+02   -0.54367E+02
  1126    0.14514E+04    0.14635E+02   -0.53184E+02
  1127    0.14508E+04    0.14516E+02   -0.51997E+02
  1128    0.14502E+04    0.14403E+02   -0.50806E+02
  1129    0.14495E+04    0.14295E+02   -0.49612E+02
  1130    0.14487E+04    0.14194E+02   -0.48415E+02
  1131    0.14477E+04    0.14098E+02   -0.47217E+02
  1132    0.14467E+04    0.14009E+02   -0.46017E+02
  1133    0.14456E+04    0.13926E+02   -0.44816E+02
  1134    0.14444E+04    0.13848E+02   -0.43615E+02
  1135    0.14430E+04    0.13777E+02   -0.42415E+02
  1136    0.14416E+04    0.13712E+02   -0.41215E+02
  1137    0.14401E+04    0.13653E+02   -0.40017E+02
  1138    0.14384E+04    0.13600E+02   -0.38820E+02
  1139    0.14367E+04    0.13554E+02   -0.37627E+02
  1140    0.14349E+04    0.13513E+02   -0.36436E+02
  1141    0.14329E+04    0.13479E+02   -0.35250E+02
  1142    0.14309E+04    0.13451E+02   -0.34068E+02
  1143    0.14287E+04    0.13430E+02   -0.32890E+02
  1144    0.14265E+04    0.13415E+02   -0.31719E+02
  1145    0.14241E+04    0.13406E+02   -0.30553E+02
  1146    0.14217E+04    0.13404E+02   -0.29394E+02
  1147    0.14191E+04    0.13408E+02   -0.28242E+02
  1148    0.14164E+04    0.13419E+02   -0.27098E+02
  1149    0.14137E+04    0.13436E+02   -0.25962E+02
  1150    0.14108E+04    0.13460E+02   -0.24835E+02
  1151    0.14078E+04    0.13491E+02   -0.23718E+02
  1152    0.14047E+04    0.13527E+02   -0.22610E+02
  1153    0.14016E+04    0.13571E+02   -0.21513E+02
  1154    0.13983E+04    0.13620E+02   -0.20426E+02
  1155    0.13949E+04    0.13676E+02   -0.19350E+02
  1156    0.13915E+04    0.13738E+02   -0.18285E+02
  1157    0.13879E+04    0.13805E+02   -0.17231E+02
  1158    0.13843E+04    0.13879E+02   -0.16189E+02
  1159    0.13805E+04    0.13959E+02   -0.15159E+02
  1160    0.13767E+04    0.14044E+02   -0.14141E+02
  1161    0.13728E+04    0.14135E+02   -0.13136E+02
  1162    0.13688E+04    0.14232E+02   -0.12144E+02
  1163    0.13647E+04    0.14334E+02   -0.11165E+02
  1164    0.13606E+04    0.14441E+02   -0.10200E+02
  1165    0.13563E+04    0.14554E+02   -0.92485E+01
  1166    0.13520E+04    0.14671E+02   -0.83112E+01
  1167    0.13476E+04    0.14794E+02   -0.73884E+01
  1168    0.13432E+04    0.14922E+02   -0.64805E+01
  1169    0.13387E+04    0.15055E+02   -0.55876E+01
  1170    0.13341E+04    0.15193E+02   -0.47101E+01
  1171    0.13294E+04    0.15335E+02   -0.38484E+01
  1172    0.13247E+04    0.15482E+02   -0.30027E+01
  1173    0.13199E+04    0.15633E+02   -0.21734E+01
  1174    0.13151E+04    0.15789E+02   -0.13608E+01
  1175    0.13102E+04    0.15950E+02   -0.56511E+00
  1176    0.13052E+04    0.16114E+02    0.21326E+00
  1177    0.13002E+04    0.16283E+02    0.97404E+00
  1178    0.12951E+04    0.16456E+02    0.17169E+01
  1179    0.12900E+04    0.16632E+02    0.24415E+01
  1180    0.12848E+04    0.16813E+02    0.31476E+01
  1181    0.12796E+04    0.16997E+02    0.38349E+01
  1182    0.12743E+04    0.17185E+02    0.45030E+01
  1183    0.12690E+04    0.17377E+02    0.51516E+01
  1184    0.12637E+04    0.17572E+02    0.57805E+01
  1185    0.12583E+04    0.17771E+02    0.63892E+01
  1186    0.12529E+04    0.17973E+02    0.69776E+01
  1187    0.12474E+04    0.18178E+02    0.75452E+01
  1188    0.12419E+04    0.18386E+02    0.80919E+01
  1189    0.12364E+04    0.18598E+02    0.86171E+01
  1190    0.12308E+04    0.18812E+02    0.91208E+01
  1191    0.12252E+04    0.19029E+02    0.96025E+01
  1192    0.12196E+04    0.19249E+02    0.10062E+02
  1193    0.12140E+04    0.19472E+02    0.10499E+02
  1194    0.12083E+04    0.19697E+02    0.10913E+02
  1195    0.12026E+04    0.19924E+02    0.11303E+02
  1196    0.11969E+04    0.20155E+02    0.11671E+02
  1197    0.11912E+04    0.20387E+02    0.12014E+02
  1198    0.11854E+04    0.20622E+02    0.12333E+02
  1199    0.11797E+04    0.20858E+02    0.12628E+02
  1200    0.11739E+04    0.21097E+02    0.12898E+02
  1201    0.11681E+04    0.21338E+02    0.13143E+02
  1202    0.11623E+04    0.21580E+02    0.13364E+02
  1203    0.11565E+04    0.21824E+02    0.13559E+02
  1204    0.11507E+04    0.22070E+02    0.13730E+02
  1205    0.11449E+04    0.22317E+02    0.13877E+02
  1206    0.11391E+04    0.22566E+02    0.14000E+02
  1207    0.11333E+04    0.22816E+02    0.14099E+02
  1208    0.11275E+04    0.23066E+02    0.14174E+02
  1209    0.11217E+04    0.23318E+02    0.14226E+02
  1210    0.11159E+04    0.23571E+02    0.14255E+02
  1211    0.11101E+04    0.23825E+02    0.14261E+02
  1212    0.11044E+04    0.24079E+02    0.14244E+02
  1213    0.10986E+04    0.24334E+02    0.14204E+02
  1214    0.10929E+04    0.24589E+02    0.14142E+02
  1215    0.10871E+04    0.24844E+02    0.14058E+02
  1216    0.10814E+04    0.25100E+02    0.13952E+02
  1217    0.10757E+04    0.25355E+02    0.13824E+02
  1218    0.10700E+04    0.25611E+02    0.13675E+02
  1219    0.10644E+04    0.25866E+02    0.13504E+02
  1220    0.10587E+04    0.26122E+02    0.13312E+02
  1221    0.10531E+04    0.26376E+02    0.13100E+02
  1222    0.10475E+04    0.26631E+02    0.12866E+02
  1223    0.10420E+04    0.26884E+02    0.12612E+02
  1224    0.10364E+04    0.27137E+02    0.12338E+02
  1225    0.10309E+04    0.27389E+02    0.12043E+02
  1226    0.10255E+04    0.27640E+02    0.11729E+02
  1227    0.10201E+04    0.27890E+02    0.11395E+02
  1228    0.10147E+04    0.28138E+02    0.11041E+02
  1229    0.10093E+04    0.28386E+02    0.10668E+02
  1230    0.10040E+04    0.28631E+02    0.10277E+02
  1231    0.99878E+03    0.28876E+02    0.98659E+01
  1232    0.99357E+03    0.29118E+02    0.94365E+01
  1233    0.98840E+03    0.29359E+02    0.89887E+01
  1234    0.98328E+03    0.29598E+02    0.85226E+01
  1235    0.97821E+03    0.29835E+02    0.80385E+01
  1236    0.97319E+03    0.30069E+02    0.75366E+01
  1237    0.96823E+03    0.30302E+02    0.70171E+01
  1238    0.96332E+03    0.30532E+02    0.64801E+01
  1239    0.95847E+03    0.30759E+02    0.59260E+01
  1240    0.95368E+03    0.30984E+02    0.53548E+01
  1241    0.94895E+03    0.31206E+02    0.47669E+01
  1242    0.94429E+03    0.31425E+02    0.41623E+01
  1243    0.93968E+03    0.31642E+02    0.35414E+01
  1244    0.93515E+03    0.31855E+02    0.29044E+01
  1245    0.93068E+03    0.32065E+02    0.22513E+01
  1246    0.92628E+03    0.32271E+02    0.15825E+01
  1247    0.92196E+03    0.32475E+02    0.89820E+00
  1248    0.91770E+03    0.32674E+02    0.19851E+00
  1249    0.91353E+03    0.32870E+02   -0.51631E+00
  1250    0.90943E+03    0.33062E+02   -0.12461E+01
  1251    0.90541E+03    0.33251E+02   -0.19905E+01
  1252    0.90146E+03    0.33435E+02   -0.27492E+01
  1253    0.89760E+03    0.33615E+02   -0.35217E+01
  1254    0.89381E+03    0.33792E+02   -0.43076E+01
  1255    0.89011E+03    0.33964E+02   -0.51065E+01
  1256    0.88648E+03    0.34132E+02   -0.59178E+01
  1257    0.88293E+03    0.34296E+02   -0.67412E+01
  1258    0.87946E+03    0.34456E+02   -0.75761E+01
  1259    0.87607E+03    0.34612E+02   -0.84222E+01
  1260    0.87276E+03    0.34764E+02   -0.92790E+01
  1261    0.86953E+03    0.34911E+02   -0.10146E+02
  1262    0.86638E+03    0.35054E+02   -0.11023E+02
  1263    0.86331E+03    0.35193E+02   -0.11909E+02
  1264    0.86032E+03    0.35328E+02   -0.12804E+02
  1265    0.85740E+03    0.35458E+02   -0.13708E+02
  1266    0.85457E+03    0.35584E+02   -0.14619E+02
  1267    0.85182E+03    0.35705E+02   -0.15538E+02
  1268    0.84914E+03    0.35822E+02   -0.16464E+02
  1269    0.84655E+03    0.35935E+02   -0.17397E+02
  1270    0.84403E+03    0.36042E+02   -0.18336E+02
  1271    0.84160E+03    0.36146E+02   -0.19281E+02
  1272    0.83924E+03    0.36245E+02   -0.20231E+02
  1273    0.83697E+03    0.36339E+02   -0.21187E+02
  1274    0.83477E+03    0.36428E+02   -0.22146E+02
  1275    0.83265E+03    0.36513E+02   -0.23110E+02
  1276    0.83062E+03    0.36593E+02   -0.24077E+02
  1277    0.82866E+03    0.36669E+02   -0.25047E+02
  1278    0.82679E+03    0.36740E+02   -0.26019E+02
  1279    0.82499E+03    0.36805E+02   -0.26994E+02
  1280    0.82328E+03    0.36866E+02   -0.27971E+02
  1281    0.82164E+03    0.36923E+02   -0.28949E+02
  1282    0.82008E+03    0.36974E+02   -0.29928E+02
  1283    0.81861E+03    0.37020E+02   -0.30907E+02
  1284    0.81722E+03    0.37061E+02   -0.31886E+02
  1285    0.81590E+03    0.37098E+02   -0.32865E+02
  1286    0.81467E+03    0.37129E+02   -0.33842E+02
  1287    0.81352E+03    0.37155E+02   -0.34819E+02
  1288    0.81244E+03    0.37177E+02   -0.35793E+02
  1289    0.81145E+03    0.37193E+02   -0.36765E+02
  1290    0.81054E+03    0.37204E+02   -0.37735E+02
  1291    0.80971E+03    0.37209E+02   -0.38701E+02
  1292    0.80896E+03    0.37210E+02   -0.39664E+02
  1293    0.80829E+03    0.37205E+02   -0.40622E+02
  1294    0.80770E+03    0.37195E+02   -0.41576E+02
  1295    0.80719E+03    0.37180E+02   -0.42525E+02
  1296    0.80677E+03    0.37159E+02   -0.43469E+02
  1297    0.80642E+03    0.37133E+02   -0.44407E+02
  1298    0.80616E+03    0.37102E+02   -0.45338E+02
  1299    0.80597E+03    0.37065E+02   -0.46263E+02
  1300    0.80587E+03    0.37022E+02   -0.47180E+02
  1301    0.80585E+03    0.36975E+02   -0.48090E+02
  1302    0.80591E+03    0.36921E+02   -0.48992E+02
  1303    0.80605E+03    0.36863E+02   -0.49886E+02
  1304    0.80626E+03    0.36799E+02   -0.50771E+02
  1305    0.80655E+03    0.36730E+02   -0.51648E+02
  1306    0.80691E+03    0.36655E+02   -0.52515E+02
  1307    0.80735E+03    0.36576E+02   -0.53374E+02
  1308    0.80785E+03    0.36492E+02   -0.54223E+02
  1309    0.80843E+03    0.36402E+02   -0.55062E+02
  1310    0.80907E+03    0.36308E+02   -0.55891E+02
  1311    0.80979E+03    0.36209E+02   -0.56710E+02
  1312    0.81056E+03    0.36105E+02   -0.57519E+02
  1313    0.81141E+03    0.35997E+02   -0.58317E+02
  1314    0.81231E+03    0.35884E+02   -0.59103E+02
  1315    0.81327E+03    0.35767E+02   -0.59879E+02
  1316    0.81430E+03    0.35645E+02   -0.60643E+02
  1317    0.81538E+03    0.35518E+02   -0.61395E+02
  1318    0.81652E+03    0.35388E+02   -0.62135E+02
  1319    0.81772E+03    0.35253E+02   -0.62863E+02
  1320    0.81897E+03    0.35114E+02   -0.63578E+02
  1321    0.82027E+03    0.34971E+02   -0.64280E+02
  1322    0.82163E+03    0.34824E+02   -0.64969E+02
  1323    0.82303E+03    0.34673E+02   -0.65645E+02
  1324    0.82449E+03    0.34518E+02   -0.66307E+02
  1325    0.82599E+03    0.34360E+02   -0.66956E+02
  1326    0.82753E+03    0.34197E+02   -0.67590E+02
  1327    0.82912E+03    0.34031E+02   -0.68210E+02
  1328    0.83075E+03    0.33862E+02   -0.68815E+02
  1329    0.83243E+03    0.33689E+02   -0.69405E+02
  1330    0.83414E+03    0.33512E+02   -0.69980E+02
  1331    0.83589E+03    0.33332E+02   -0.70540E+02
  1332    0.83768E+03    0.33149E+02   -0.71084E+02
  1333    0.83951E+03    0.32962E+02   -0.71612E+02
  1334    0.84137E+03    0.32773E+02   -0.72124E+02
  1335    0.84326E+03    0.32580E+02   -0.72619E+02
  1336    0.84518E+03    0.32384E+02   -0.73098E+02
  1337    0.84714E+03    0.32186E+02   -0.73560E+02
  1338    0.84912E+03    0.31984E+02   -0.74004E+02
  1339    0.85113E+03    0.31780E+02   -0.74431E+02
  1340    0.85317E+03    0.31573E+02   -0.74840E+02
  1341    0.85523E+03    0.31363E+02   -0.75231E+02
  1342    0.85731E+03    0.31150E+02   -0.75604E+02
  1343    0.85941E+03    0.30935E+02   -0.75959E+02
  1344    0.86154E+03    0.30718E+02   -0.76294E+02
  1345    0.86368E+03    0.30498E+02   -0.76611E+02
  1346    0.86584E+03    0.30276E+02   -0.76908E+02
  1347    0.86802E+03    0.30052E+02   -0.77186E+02
  1348    0.87021E+03    0.29826E+02   -0.77444E+02
  1349    0.87241E+03    0.29597E+02   -0.77681E+02
  1350    0.87462E+03    0.29367E+02   -0.77899E+02
  1351    0.87685E+03    0.29134E+02   -0.78095E+02
  1352    0.87908E+03    0.28900E+02   -0.78272E+02
  1353    0.88132E+03    0.28664E+02   -0.78428E+02
  1354    0.88357E+03    0.28426E+02   -0.78564E+02
  1355    0.88582E+03    0.28186E+02   -0.78680E+02
  1356    0.88808E+03    0.27946E+02   -0.78776E+02
  1357    0.89034E+03    0.27703E+02   -0.78852E+02
  1358    0.89259E+03    0.27460E+02   -0.78909E+02
  1359    0.89485E+03    0.27215E+02   -0.78946E+02
  1360    0.89710E+03    0.26970E+02   -0.78964E+02
  1361    0.89935E+03    0.26723E+02   -0.78962E+02
  1362    0.90160E+03    0.26475E+02   -0.78942E+02
  1363    0.90384E+03    0.26227E+02   -0.78903E+02
  1364    0.90607E+03    0.25978E+02   -0.78845E+02
  1365    0.90829E+03    0.25728E+02   -0.78769E+02
  1366    0.91050E+03    0.25478E+02   -0.78674E+02
  1367    0.91270E+03    0.25228E+02   -0.78560E+02
  1368    0.91488E+03    0.24977E+02   -0.78429E+02
  1369    0.91706E+03    0.24726E+02   -0.78280E+02
  1370    0.91921E+03    0.24475E+02   -0.78112E+02
  1371    0.92135E+03    0.24224E+02   -0.77927E+02
  1372    0.92346E+03    0.23973E+02   -0.77725E+02
  1373    0.92556E+03    0.23722E+02   -0.77505E+02
  1374    0.92764E+03    0.23471E+02   -0.77267E+02
  1375    0.92969E+03    0.23221E+02   -0.77013E+02
  1376    0.93172E+03    0.22972E+02   -0.76741E+02
  1377    0.93372E+03    0.22722E+02   -0.76453E+02
  1378    0.93570E+03    0.22474E+02   -0.76148E+02
  1379    0.93764E+03    0.22226E+02   -0.75826E+02
  1380    0.93956E+03    0.21980E+02   -0.75488E+02
  1381    0.94144E+03    0.21734E+02   -0.75134E+02
  1382    0.94330E+03    0.21489E+02   -0.74764E+02
  1383    0.94511E+03    0.21245E+02   -0.74377E+02
  1384    0.94690E+03    0.21003E+02   -0.73975E+02
  1385    0.94864E+03    0.20762E+02   -0.73557E+02
  1386    0.95035E+03    0.20523E+02   -0.73123E+02
  1387    0.95202E+03    0.20285E+02   -0.72674E+02
  1388    0.95364E+03    0.20049E+02   -0.72210E+02
  1389    0.95523E+03    0.19814E+02   -0.71731E+02
  1390    0.95677E+03    0.19581E+02   -0.71236E+02
  1391    0.95826E+03    0.19351E+02   -0.70727E+02
  1392    0.95971E+03    0.19122E+02   -0.70203E+02
  1393    0.96111E+03    0.18895E+02   -0.69665E+02
  1394    0.96246E+03    0.18671E+02   -0.69112E+02
  1395    0.96376E+03    0.18449E+02   -0.68545E+02
  1396    0.96501E+03    0.18229E+02   -0.67963E+02
  1397    0.96620E+03    0.18012E+02   -0.67368E+02
  1398    0.96734E+03    0.17798E+02   -0.66759E+02
  1399    0.96842E+03    0.17586E+02   -0.66136E+02
  1400    0.96944E+03    0.17378E+02   -0.65500E+02
  1401    0.97041E+03    0.17172E+02   -0.64850E+02
  1402    0.97132E+03    0.16969E+02   -0.64188E+02
  1403    0.97216E+03    0.16769E+02   -0.63512E+02
  1404    0.97295E+03    0.16572E+02   -0.62824E+02
  1405    0.97368E+03    0.16378E+02   -0.62125E+02
  1406    0.97435E+03    0.16187E+02   -0.61413E+02
  1407    0.97495E+03    0.15999E+02   -0.60690E+02
  1408    0.97550E+03    0.15814E+02   -0.59957E+02
  1409    0.97599E+03    0.15633E+02   -0.59213E+02
  1410    0.97642E+03    0.15455E+02   -0.58458E+02
  1411    0.97679E+03    0.15280E+02   -0.57694E+02
  1412    0.97709E+03    0.15108E+02   -0.56920E+02
  1413    0.97734E+03    0.14940E+02   -0.56137E+02
  1414    0.97752E+03    0.14775E+02   -0.55345E+02
  1415    0.97765E+03    0.14613E+02   -0.54544E+02
  1416    0.97771E+03    0.14454E+02   -0.53736E+02
  1417    0.97771E+03    0.14299E+02   -0.52919E+02
  1418    0.97765E+03    0.14148E+02   -0.52095E+02
  1419    0.97753E+03    0.14000E+02   -0.51265E+02
  1420    0.97735E+03    0.13856E+02   -0.50427E+02
  1421    0.97711E+03    0.13715E+02   -0.49583E+02
  1422    0.97680E+03    0.13577E+02   -0.48733E+02
  1423    0.97644E+03    0.13444E+02   -0.47877E+02
  1424    0.97601E+03    0.13314E+02   -0.47016E+02
  1425    0.97552E+03    0.13187E+02   -0.46150E+02
  1426    0.97496E+03    0.13065E+02   -0.45280E+02
  1427    0.97435E+03    0.12946E+02   -0.44405E+02
  1428    0.97367E+03    0.12831E+02   -0.43526E+02
  1429    0.97292E+03    0.12719E+02   -0.42643E+02
  1430    0.97212E+03    0.12612E+02   -0.41758E+02
  1431    0.97125E+03    0.12508E+02   -0.40869E+02
  1432    0.97032E+03    0.12408E+02   -0.39978E+02
  1433    0.96933E+03    0.12312E+02   -0.39085E+02
  1434    0.96827E+03    0.12221E+02   -0.38190E+02
  1435    0.96715E+03    0.12133E+02   -0.37294E+02
  1436    0.96597E+03    0.12049E+02   -0.36396E+02
  1437    0.96472E+03    0.11969E+02   -0.35498E+02
  1438    0.96341E+03    0.11894E+02   -0.34599E+02
  1439    0.96204E+03    0.11822E+02   -0.33700E+02
  1440    0.96060E+03    0.11755E+02   -0.32802E+02
  1441    0.95909E+03    0.11691E+02   -0.31904E+02
  1442    0.95753E+03    0.11632E+02   -0.31007E+02
  1443    0.95590E+03    0.11578E+02   -0.30111E+02
  1444    0.95420E+03    0.11527E+02   -0.29217E+02
  1445    0.95244E+03    0.11481E+02   -0.28326E+02
  1446    0.95061E+03    0.11439E+02   -0.27436E+02
  1447    0.94872E+03    0.11402E+02   -0.26549E+02
  1448    0.94677E+03    0.11369E+02   -0.25666E+02
  1449    0.94474E+03    0.11340E+02   -0.24786E+02
  1450    0.94266E+03    0.11316E+02   -0.23909E+02
  1451    0.94051E+03    0.11296E+02   -0.23037E+02
  1452    0.93829E+03    0.11281E+02   -0.22169E+02
  1453    0.93601E+03    0.11271E+02   -0.21306E+02
  1454    0.93367E+03    0.11264E+02   -0.20448E+02
  1455    0.93127E+03    0.11262E+02   -0.19594E+02
  1456    0.92880E+03    0.11264E+02   -0.18746E+02
  1457    0.92628E+03    0.11270E+02   -0.17904E+02
  1458    0.92370E+03    0.11281E+02   -0.17067E+02
  1459    0.92106E+03    0.11295E+02   -0.16236E+02
  1460    0.91836E+03    0.11314E+02   -0.15412E+02
  1461    0.91561E+03    0.11336E+02   -0.14593E+02
  1462    0.91281E+03    0.11363E+02   -0.13782E+02
  1463    0.90995E+03    0.11393E+02   -0.12977E+02
  1464    0.90703E+03    0.11427E+02   -0.12180E+02
  1465    0.90407E+03    0.11465E+02   -0.11390E+02
  1466    0.90106E+03    0.11507E+02   -0.10607E+02
  1467    0.89799E+03    0.11552E+02   -0.98320E+01
  1468    0.89488E+03    0.11601E+02   -0.90652E+01
  1469    0.89172E+03    0.11654E+02   -0.83066E+01
  1470    0.88851E+03    0.11710E+02   -0.75565E+01
  1471    0.88526E+03    0.11770E+02   -0.68151E+01
  1472    0.88197E+03    0.11833E+02   -0.60826E+01
  1473    0.87863E+03    0.11899E+02   -0.53592E+01
  1474    0.87524E+03    0.11968E+02   -0.46453E+01
  1475    0.87182E+03    0.12041E+02   -0.39410E+01
  1476    0.86835E+03    0.12117E+02   -0.32465E+01
  1477    0.86485E+03    0.12197E+02   -0.25620E+01
  1478    0.86131E+03    0.12279E+02   -0.18879E+01
  1479    0.85773E+03    0.12364E+02   -0.12243E+01
  1480    0.85411E+03    0.12453E+02   -0.57144E+00
  1481    0.85045E+03    0.12544E+02    0.70443E-01
  1482    0.84677E+03    0.12638E+02    0.70112E+00
  1483    0.84305E+03    0.12736E+02    0.13204E+01
  1484    0.83929E+03    0.12835E+02    0.19280E+01
  1485    0.83550E+03    0.12938E+02    0.25236E+01
  1486    0.83169E+03    0.13043E+02    0.31072E+01
  1487    0.82784E+03    0.13151E+02    0.36785E+01
  1488    0.82397E+03    0.13262E+02    0.42371E+01
  1489    0.82006E+03    0.13375E+02    0.47830E+01
  1490    0.81613E+03    0.13490E+02    0.53159E+01
  1491    0.81218E+03    0.13608E+02    0.58354E+01
  1492    0.80820E+03    0.13729E+02    0.63416E+01
  1493    0.80419E+03    0.13852E+02    0.68340E+01
  1494    0.80017E+03    0.13977E+02    0.73124E+01
  1495    0.79612E+03    0.14104E+02    0.77767E+01
  1496    0.79205E+03    0.14233E+02    0.82266E+01
  1497    0.78796E+03    0.14365E+02    0.86619E+01
  1498    0.78385E+03    0.14498E+02    0.90824E+01
  1499    0.77972E+03    0.14634E+02    0.94878E+01
  1500    0.77558E+03    0.14771E+02    0.98778E+01
  1501    0.77142E+03    0.14911E+02    0.10252E+02
  1502    0.76725E+03    0.15052E+02    0.10612E+02
  1503    0.76306E+03    0.15195E+02    0.10955E+02
  1504    0.75886E+03    0.15340E+02    0.11284E+02
  1505    0.75465E+03    0.15486E+02    0.11597E+02
  1506    0.75043E+03    0.15634E+02    0.11895E+02
  1507    0.74620E+03    0.15783E+02    0.12178E+02
  1508    0.74196E+03    0.15934E+02    0.12446E+02
  1509    0.73771E+03    0.16086E+02    0.12699E+02
  1510    0.73346E+03    0.16239E+02    0.12937E+02
  1511    0.72921E+03    0.16393E+02    0.13161E+02
  1512    0.72494E+03    0.16549E+02    0.13370E+02
  1513    0.72068E+03    0.16705E+02    0.13564E+02
  1514    0.71642E+03    0.16862E+02    0.13743E+02
  1515    0.71215E+03    0.17020E+02    0.13909E+02
  1516    0.70789E+03    0.17179E+02    0.14059E+02
  1517    0.70362E+03    0.17338E+02    0.14196E+02
  1518    0.69936E+03    0.17498E+02    0.14318E+02
  1519    0.69511E+03    0.17659E+02    0.14426E+02
  1520    0.69086E+03    0.17820E+02    0.14520E+02
  1521    0.68661E+03    0.17981E+02    0.14600E+02
  1522    0.68237E+03    0.18142E+02    0.14666E+02
  1523    0.67815E+03    0.18304E+02    0.14718E+02
  1524    0.67393E+03    0.18466E+02    0.14756E+02
  1525    0.66972E+03    0.18628E+02    0.14781E+02
  1526    0.66552E+03    0.18790E+02    0.14791E+02
  1527    0.66133E+03    0.18951E+02    0.14789E+02
  1528    0.65716E+03    0.19113E+02    0.14773E+02
  1529    0.65301E+03    0.19274E+02    0.14743E+02
  1530    0.64887E+03    0.19435E+02    0.14700E+02
  1531    0.64474E+03    0.19595E+02    0.14644E+02
  1532    0.64064E+03    0.19755E+02    0.14575E+02
  1533    0.63655E+03    0.19915E+02    0.14492E+02
  1534    0.63249E+03    0.20073E+02    0.14397E+02
  1535    0.62844E+03    0.20231E+02    0.14289E+02
  1536    0.62442E+03    0.20388E+02    0.14167E+02
  1537    0.62043E+03    0.20544E+02    0.14033E+02
  1538    0.61645E+03    0.20700E+02    0.13886E+02
  1539    0.61251E+03    0.20854E+02    0.13727E+02
  1540    0.60859E+03    0.21007E+02    0.13555E+02
  1541    0.60470E+03    0.21158E+02    0.13370E+02
  1542    0.60083E+03    0.21309E+02    0.13173E+02
  1543    0.59700E+03    0.21458E+02    0.12964E+02
  1544    0.59320E+03    0.21606E+02    0.12742E+02
  1545    0.58943E+03    0.21752E+02    0.12508E+02
  1546    0.58570E+03    0.21896E+02    0.12262E+02
  1547    0.58200E+03    0.22039E+02    0.12004E+02
  1548    0.57834E+03    0.22180E+02    0.11734E+02
  1549    0.57471E+03    0.22319E+02    0.11452E+02
  1550    0.57112E+03    0.22456E+02    0.11158E+02
  1551    0.56757E+03    0.22592E+02    0.10853E+02
  1552    0.56406E+03    0.22725E+02    0.10536E+02
  1553    0.56059E+03    0.22856E+02    0.10208E+02
  1554    0.55716E+03    0.22985E+02    0.98684E+01
  1555    0.55377E+03    0.23112E+02    0.95184E+01
  1556    0.55042E+03    0.23237E+02    0.91580E+01
  1557    0.54711E+03    0.23359E+02    0.87873E+01
  1558    0.54384E+03    0.23480E+02    0.84067E+01
  1559    0.54061E+03    0.23598E+02    0.80163E+01
  1560    0.53742E+03    0.23714E+02    0.76165E+01
  1561    0.53428E+03    0.23827E+02    0.72074E+01
  1562    0.53117E+03    0.23938E+02    0.67894E+01
  1563    0.52811E+03    0.24047E+02    0.63626E+01
  1564    0.52509E+03    0.24153E+02    0.59275E+01
  1565    0.52212E+03    0.24257E+02    0.54841E+01
  1566    0.51918E+03    0.24359E+02    0.50327E+01
  1567    0.51629E+03    0.24458E+02    0.45737E+01
  1568    0.51344E+03    0.24554E+02    0.41072E+01
  1569    0.51064E+03    0.24648E+02    0.36335E+01
  1570    0.50787E+03    0.24739E+02    0.31529E+01
  1571    0.50516E+03    0.24828E+02    0.26656E+01
  1572    0.50248E+03    0.24914E+02    0.21718E+01
  1573    0.49985E+03    0.24997E+02    0.16719E+01
  1574    0.49727E+03    0.25077E+02    0.11661E+01
  1575    0.49473E+03    0.25155E+02    0.65455E+00
  1576    0.49223E+03    0.25230E+02    0.13763E+00
  1577    0.48978E+03    0.25302E+02   -0.38447E+00
  1578    0.48738E+03    0.25372E+02   -0.91147E+00
  1579    0.48502E+03    0.25438E+02   -0.14431E+01
  1580    0.48270E+03    0.25501E+02   -0.19792E+01
  1581    0.48044E+03    0.25562E+02   -0.25194E+01
  1582    0.47822E+03    0.25620E+02   -0.30635E+01
  1583    0.47604E+03    0.25674E+02   -0.36113E+01
  1584    0.47392E+03    0.25726E+02   -0.41625E+01
  1585    0.47184E+03    0.25774E+02   -0.47167E+01
  1586    0.46980E+03    0.25820E+02   -0.52739E+01
  1587    0.46782E+03    0.25862E+02   -0.58337E+01
  1588    0.46588E+03    0.25901E+02   -0.63959E+01
  1589    0.46399E+03    0.25937E+02   -0.69602E+01
  1590    0.46215E+03    0.25969E+02   -0.75264E+01
  1591    0.46036E+03    0.25999E+02   -0.80942E+01
  1592    0.45862E+03    0.26025E+02   -0.86634E+01
  1593    0.45692E+03    0.26048E+02   -0.92337E+01
  1594    0.45528E+03    0.26067E+02   -0.98048E+01
  1595    0.45368E+03    0.26083E+02   -0.10377E+02
  1596    0.45213E+03    0.26096E+02   -0.10949E+02
  1597    0.45064E+03    0.26105E+02   -0.11521E+02
  1598    0.44919E+03    0.26111E+02   -0.12093E+02
  1599    0.44780E+03    0.26113E+02   -0.12664E+02
  1600    0.44645E+03    0.26112E+02   -0.13235E+02
  1601    0.44516E+03    0.26107E+02   -0.13806E+02
  1602    0.44391E+03    0.26098E+02   -0.14374E+02
  1603    0.44272E+03    0.26086E+02   -0.14942E+02
  1604    0.44157E+03    0.26071E+02   -0.15508E+02
  1605    0.44047E+03    0.26052E+02   -0.16073E+02
  1606    0.43943E+03    0.26030E+02   -0.16636E+02
  1607    0.43842E+03    0.26004E+02   -0.17196E+02
  1608    0.43747E+03    0.25975E+02   -0.17755E+02
  1609    0.43656E+03    0.25943E+02   -0.18311E+02
  1610    0.43570E+03    0.25907E+02   -0.18864E+02
  1611    0.43488E+03    0.25869E+02   -0.19415E+02
  1612    0.43410E+03    0.25827E+02   -0.19963E+02
  1613    0.43337E+03    0.25782E+02   -0.20508E+02
  1614    0.43268E+03    0.25733E+02   -0.21049E+02
  1615    0.43204E+03    0.25682E+02   -0.21587E+02
  1616    0.43143E+03    0.25627E+02   -0.22121E+02
  1617    0.43087E+03    0.25570E+02   -0.22651E+02
  1618    0.43035E+03    0.25510E+02   -0.23177E+02
  1619    0.42986E+03    0.25446E+02   -0.23699E+02
  1620    0.42942E+03    0.25380E+02   -0.24217E+02
  1621    0.42902E+03    0.25311E+02   -0.24730E+02
  1622    0.42865E+03    0.25238E+02   -0.25238E+02
  1623    0.42832E+03    0.25164E+02   -0.25741E+02
  1624    0.42803E+03    0.25086E+02   -0.26239E+02
  1625    0.42778E+03    0.25005E+02   -0.26732E+02
  1626    0.42756E+03    0.24922E+02   -0.27219E+02
  1627    0.42737E+03    0.24836E+02   -0.27700E+02
  1628    0.42722E+03    0.24748E+02   -0.28176E+02
  1629    0.42711E+03    0.24656E+02   -0.28645E+02
  1630    0.42703E+03    0.24563E+02   -0.29108E+02
  1631    0.42698E+03    0.24466E+02   -0.29565E+02
  1632    0.42696E+03    0.24367E+02   -0.30015E+02
  1633    0.42697E+03    0.24266E+02   -0.30458E+02
  1634    0.42702E+03    0.24162E+02   -0.30895E+02
  1635    0.42709E+03    0.24056E+02   -0.31323E+02
  1636    0.42720E+03    0.23947E+02   -0.31745E+02
  1637    0.42733E+03    0.23836E+02   -0.32159E+02
  1638    0.42750E+03    0.23723E+02   -0.32565E+02
  1639    0.42769E+03    0.23608E+02   -0.32964E+02
  1640    0.42790E+03    0.23490E+02   -0.33354E+02
  1641    0.42815E+03    0.23370E+02   -0.33736E+02
  1642    0.42842E+03    0.23247E+02   -0.34109E+02
  1643    0.42872E+03    0.23123E+02   -0.34474E+02
  1644    0.42904E+03    0.22996E+02   -0.34830E+02
  1645    0.42938E+03    0.22868E+02   -0.35177E+02
  1646    0.42975E+03    0.22737E+02   -0.35514E+02
  1647    0.43014E+03    0.22605E+02   -0.35842E+02
  1648    0.43056E+03    0.22470E+02   -0.36161E+02
  1649    0.43099E+03    0.22333E+02   -0.36470E+02
  1650    0.43145E+03    0.22195E+02   -0.36768E+02
  1651    0.43193E+03    0.22054E+02   -0.37057E+02
  1652    0.43243E+03    0.21912E+02   -0.37336E+02
  1653    0.43295E+03    0.21768E+02   -0.37604E+02
  1654    0.43348E+03    0.21623E+02   -0.37862E+02
  1655    0.43404E+03    0.21475E+02   -0.38111E+02
  1656    0.43461E+03    0.21326E+02   -0.38349E+02
  1657    0.43519E+03    0.21176E+02   -0.38577E+02
  1658    0.43579E+03    0.21024E+02   -0.38796E+02
  1659    0.43641E+03    0.20871E+02   -0.39004E+02
  1660    0.43704E+03    0.20716E+02   -0.39203E+02
  1661    0.43768E+03    0.20560E+02   -0.39391E+02
  1662    0.43834E+03    0.20403E+02   -0.39570E+02
  1663    0.43901E+03    0.20245E+02   -0.39739E+02
  1664    0.43968E+03    0.20086E+02   -0.39898E+02
  1665    0.44037E+03    0.19926E+02   -0.40048E+02
  1666    0.44107E+03    0.19764E+02   -0.40187E+02
  1667    0.44177E+03    0.19602E+02   -0.40317E+02
  1668    0.44249E+03    0.19439E+02   -0.40437E+02
  1669    0.44321E+03    0.19275E+02   -0.40548E+02
  1670    0.44393E+03    0.19111E+02   -0.40649E+02
  1671    0.44466E+03    0.18945E+02   -0.40740E+02
  1672    0.44540E+03    0.18780E+02   -0.40822E+02
  1673    0.44614E+03    0.18613E+02   -0.40895E+02
  1674    0.44688E+03    0.18446E+02   -0.40957E+02
  1675    0.44763E+03    0.18279E+02   -0.41011E+02
  1676    0.44838E+03    0.18112E+02   -0.41054E+02
  1677    0.44912E+03    0.17944E+02   -0.41089E+02
  1678    0.44987E+03    0.17776E+02   -0.41114E+02
  1679    0.45062E+03    0.17607E+02   -0.41129E+02
  1680    0.45137E+03    0.17439E+02   -0.41135E+02
  1681    0.45211E+03    0.17270E+02   -0.41132E+02
  1682    0.45285E+03    0.17102E+02   -0.41120E+02
  1683    0.45359E+03    0.16933E+02   -0.41098E+02
  1684    0.45432E+03    0.16765E+02   -0.41068E+02
  1685    0.45505E+03    0.16597E+02   -0.41027E+02
  1686    0.45577E+03    0.16429E+02   -0.40978E+02
  1687    0.45648E+03    0.16262E+02   -0.40920E+02
  1688    0.45719E+03    0.16095E+02   -0.40852E+02
  1689    0.45789E+03    0.15928E+02   -0.40776E+02
  1690    0.45858E+03    0.15762E+02   -0.40690E+02
  1691    0.45926E+03    0.15596E+02   -0.40595E+02
  1692    0.45993E+03    0.15431E+02   -0.40491E+02
  1693    0.46058E+03    0.15267E+02   -0.40379E+02
  1694    0.46123E+03    0.15103E+02   -0.40257E+02
  1695    0.46186E+03    0.14940E+02   -0.40126E+02
  1696    0.46248E+03    0.14778E+02   -0.39987E+02
  1697    0.46309E+03    0.14617E+02   -0.39838E+02
  1698    0.46368E+03    0.14457E+02   -0.39681E+02
  1699    0.46425E+03    0.14298E+02   -0.39515E+02
  1700    0.46481E+03    0.14140E+02   -0.39340E+02
  1701    0.46535E+03    0.13984E+02   -0.39156E+02
  1702    0.46587E+03    0.13828E+02   -0.38964E+02
  1703    0.46637E+03    0.13674E+02   -0.38763E+02
  1704    0.46686E+03    0.13521E+02   -0.38555E+02
  1705    0.46733E+03    0.13369E+02   -0.38338E+02
  1706    0.46778E+03    0.13219E+02   -0.38113E+02
  1707    0.46821E+03    0.13070E+02   -0.37880E+02
  1708    0.46862E+03    0.12922E+02   -0.37640E+02
  1709    0.46901E+03    0.12776E+02   -0.37392E+02
  1710    0.46938E+03    0.12631E+02   -0.37138E+02
  1711    0.46974E+03    0.12487E+02   -0.36876E+02
  1712    0.47007E+03    0.12345E+02   -0.36607E+02
  1713    0.47038E+03    0.12205E+02   -0.36332E+02
  1714    0.47067E+03    0.12066E+02   -0.36050E+02
  1715    0.47094E+03    0.11929E+02   -0.35762E+02
  1716    0.47120E+03    0.11793E+02   -0.35467E+02
  1717    0.47143E+03    0.11659E+02   -0.35167E+02
  1718    0.47163E+03    0.11527E+02   -0.34860E+02
  1719    0.47182E+03    0.11396E+02   -0.34548E+02
  1720    0.47199E+03    0.11268E+02   -0.34231E+02
  1721    0.47213E+03    0.11140E+02   -0.33908E+02
  1722    0.47225E+03    0.11015E+02   -0.33580E+02
  1723    0.47235E+03    0.10892E+02   -0.33247E+02
  1724    0.47242E+03    0.10770E+02   -0.32909E+02
  1725    0.47248E+03    0.10650E+02   -0.32567E+02
  1726    0.47251E+03    0.10533E+02   -0.32220E+02
  1727    0.47251E+03    0.10417E+02   -0.31868E+02
  1728    0.47250E+03    0.10303E+02   -0.31513E+02
  1729    0.47246E+03    0.10191E+02   -0.31154E+02
  1730    0.47239E+03    0.10081E+02   -0.30791E+02
  1731    0.47230E+03    0.99732E+01   -0.30424E+02
  1732    0.47219E+03    0.98675E+01   -0.30054E+02
  1733    0.47205E+03    0.97639E+01   -0.29680E+02
  1734    0.47189E+03    0.96624E+01   -0.29304E+02
  1735    0.47170E+03    0.95632E+01   -0.28924E+02
  1736    0.47149E+03    0.94662E+01   -0.28542E+02
  1737    0.47125E+03    0.93714E+01   -0.28157E+02
  1738    0.47098E+03    0.92788E+01   -0.27770E+02
  1739    0.47069E+03    0.91886E+01   -0.27381E+02
  1740    0.47037E+03    0.91007E+01   -0.26989E+02
  1741    0.47003E+03    0.90152E+01   -0.26596E+02
  1742    0.46966E+03    0.89321E+01   -0.26201E+02
  1743    0.46926E+03    0.88514E+01   -0.25804E+02
  1744    0.46884E+03    0.87731E+01   -0.25406E+02
  1745    0.46839E+03    0.86973E+01   -0.25007E+02
  1746    0.46791E+03    0.86241E+01   -0.24606E+02
  1747    0.46740E+03    0.85534E+01   -0.24205E+02
  1748    0.46686E+03    0.84852E+01   -0.23803E+02
  1749    0.46630E+03    0.84197E+01   -0.23401E+02
  1750    0.46571E+03    0.83568E+01   -0.22998E+02
  1751    0.46509E+03    0.82965E+01   -0.22595E+02
  1752    0.46444E+03    0.82389E+01   -0.22192E+02
  1753    0.46376E+03    0.81839E+01   -0.21789E+02
  1754    0.46306E+03    0.81315E+01   -0.21386E+02
  1755    0.46232E+03    0.80817E+01   -0.20984E+02
  1756    0.46156E+03    0.80344E+01   -0.20582E+02
  1757    0.46078E+03    0.79897E+01   -0.20181E+02
  1758    0.45996E+03    0.79475E+01   -0.19781E+02
  1759    0.45913E+03    0.79078E+01   -0.19381E+02
  1760    0.45826E+03    0.78707E+01   -0.18983E+02
  1761    0.45737E+03    0.78359E+01   -0.18586E+02
  1762    0.45646E+03    0.78036E+01   -0.18190E+02
  1763    0.45552E+03    0.77738E+01   -0.17796E+02
  1764    0.45456E+03    0.77463E+01   -0.17403E+02
  1765    0.45357E+03    0.77213E+01   -0.17012E+02
  1766    0.45256E+03    0.76986E+01   -0.16623E+02
  1767    0.45153E+03    0.76782E+01   -0.16236E+02
  1768    0.45047E+03    0.76602E+01   -0.15851E+02
  1769    0.44939E+03    0.76445E+01   -0.15469E+02
  1770    0.44829E+03    0.76311E+01   -0.15089E+02
  1771    0.44717E+03    0.76200E+01   -0.14711E+02
  1772    0.44603E+03    0.76111E+01   -0.14337E+02
  1773    0.44487E+03    0.76044E+01   -0.13965E+02
  1774    0.44368E+03    0.75999E+01   -0.13596E+02
  1775    0.44248E+03    0.75977E+01   -0.13230E+02
  1776    0.44125E+03    0.75976E+01   -0.12868E+02
  1777    0.44001E+03    0.75996E+01   -0.12509E+02
  1778    0.43874E+03    0.76038E+01   -0.12154E+02
  1779    0.43746E+03    0.76101E+01   -0.11802E+02
  1780    0.43616E+03    0.76185E+01   -0.11454E+02
  1781    0.43484E+03    0.76290E+01   -0.11110E+02
  1782    0.43350E+03    0.76415E+01   -0.10770E+02
  1783    0.43215E+03    0.76560E+01   -0.10435E+02
  1784    0.43078E+03    0.76726E+01   -0.10104E+02
  1785    0.42939E+03    0.76912E+01   -0.97772E+01
  1786    0.42798E+03    0.77117E+01   -0.94553E+01
  1787    0.42656E+03    0.77342E+01   -0.91382E+01
  1788    0.42513E+03    0.77586E+01   -0.88261E+01
  1789    0.42367E+03    0.77850E+01   -0.85191E+01
  1790    0.42221E+03    0.78132E+01   -0.82173E+01
  1791    0.42073E+03    0.78434E+01   -0.79208E+01
  1792    0.41923E+03    0.78754E+01   -0.76299E+01
  1793    0.41772E+03    0.79092E+01   -0.73446E+01
  1794    0.41620E+03    0.79448E+01   -0.70651E+01
  1795    0.41466E+03    0.79823E+01   -0.67916E+01
  1796    0.41311E+03    0.80215E+01   -0.65240E+01
  1797    0.41155E+03    0.80625E+01   -0.62627E+01
  1798    0.40998E+03    0.81052E+01   -0.60078E+01
  1799    0.40839E+03    0.81496E+01   -0.57593E+01
  1800    0.40679E+03    0.81958E+01   -0.55174E+01
  1801    0.40519E+03    0.82436E+01   -0.52823E+01
  1802    0.40357E+03    0.82930E+01   -0.50539E+01
  1803    0.40194E+03    0.83441E+01   -0.48322E+01
  1804    0.40030E+03    0.83967E+01   -0.46173E+01
  1805    0.39865E+03    0.84508E+01   -0.44091E+01
  1806    0.39700E+03    0.85064E+01   -0.42076E+01
  1807    0.39533E+03    0.85634E+01   -0.40128E+01
  1808    0.39366E+03    0.86217E+01   -0.38246E+01
  1809    0.39198E+03    0.86814E+01   -0.36432E+01
  1810    0.39030E+03    0.87424E+01   -0.34684E+01
  1811    0.38861E+03    0.88046E+01   -0.33003E+01
  1812    0.38691E+03    0.88680E+01   -0.31389E+01
  1813    0.38521E+03    0.89326E+01   -0.29841E+01
  1814    0.38350E+03    0.89983E+01   -0.28359E+01
  1815    0.38179E+03    0.90651E+01   -0.26943E+01
  1816    0.38008E+03    0.91329E+01   -0.25594E+01
  1817    0.37836E+03    0.92016E+01   -0.24310E+01
  1818    0.37664E+03    0.92713E+01   -0.23093E+01
  1819    0.37492E+03    0.93419E+01   -0.21941E+01
  1820    0.37319E+03    0.94133E+01   -0.20855E+01
  1821    0.37147E+03    0.94856E+01   -0.19835E+01
  1822    0.36974E+03    0.95586E+01   -0.18880E+01
  1823    0.36802E+03    0.96323E+01   -0.17991E+01
  1824    0.36629E+03    0.97067E+01   -0.17167E+01
  1825    0.36457E+03    0.97817E+01   -0.16408E+01
  1826    0.36285E+03    0.98573E+01   -0.15714E+01
  1827    0.36113E+03    0.99334E+01   -0.15086E+01
  1828    0.35941E+03    0.10010E+02   -0.14522E+01
  1829    0.35769E+03    0.10087E+02   -0.14024E+01
  1830    0.35598E+03    0.10165E+02   -0.13590E+01
  1831    0.35427E+03    0.10243E+02   -0.13221E+01
  1832    0.35257E+03    0.10321E+02   -0.12916E+01
  1833    0.35087E+03    0.10399E+02   -0.12676E+01
  1834    0.34918E+03    0.10478E+02   -0.12500E+01
  1835    0.34749E+03    0.10557E+02   -0.12389E+01
  1836    0.34581E+03    0.10636E+02   -0.12342E+01
  1837    0.34413E+03    0.10715E+02   -0.12359E+01
  1838    0.34247E+03    0.10794E+02   -0.12439E+01
  1839    0.34081E+03    0.10873E+02   -0.12584E+01
  1840    0.33916E+03    0.10953E+02   -0.12793E+01
  1841    0.33751E+03    0.11032E+02   -0.13065E+01
  1842    0.33588E+03    0.11111E+02   -0.13401E+01
  1843    0.33426E+03    0.11190E+02   -0.13801E+01
  1844    0.33265E+03    0.11268E+02   -0.14264E+01
  1845    0.33105E+03    0.11347E+02   -0.14790E+01
  1846    0.32946E+03    0.11425E+02   -0.15380E+01
  1847    0.32788E+03    0.11502E+02   -0.16032E+01
  1848    0.32631E+03    0.11580E+02   -0.16748E+01
  1849    0.32476E+03    0.11657E+02   -0.17527E+01
  1850    0.32322E+03    0.11733E+02   -0.18368E+01
  1851    0.32169E+03    0.11809E+02   -0.19272E+01
  1852    0.32018E+03    0.11885E+02   -0.20238E+01
  1853    0.31869E+03    0.11959E+02   -0.21265E+01
  1854    0.31720E+03    0.12034E+02   -0.22350E+01
  1855    0.31573E+03    0.12107E+02   -0.23495E+01
  1856    0.31428E+03    0.12180E+02   -0.24696E+01
  1857    0.31284E+03    0.12253E+02   -0.25954E+01
  1858    0.31142E+03    0.12324E+02   -0.27267E+01
  1859    0.31001E+03    0.12395E+02   -0.28635E+01
  1860    0.30862E+03    0.12465E+02   -0.30055E+01
  1861    0.30724E+03    0.12535E+02   -0.31527E+01
  1862    0.30588E+03    0.12603E+02   -0.33050E+01
  1863    0.30454E+03    0.12671E+02   -0.34622E+01
  1864    0.30321E+03    0.12738E+02   -0.36244E+01
  1865    0.30189E+03    0.12804E+02   -0.37913E+01
  1866    0.30060E+03    0.12869E+02   -0.39628E+01
  1867    0.29932E+03    0.12934E+02   -0.41389E+01
  1868    0.29806E+03    0.12997E+02   -0.43194E+01
  1869    0.29681E+03    0.13059E+02   -0.45042E+01
  1870    0.29558E+03    0.13121E+02   -0.46933E+01
  1871    0.29437E+03    0.13181E+02   -0.48864E+01
  1872    0.29318E+03    0.13240E+02   -0.50836E+01
  1873    0.29200E+03    0.13298E+02   -0.52846E+01
  1874    0.29085E+03    0.13355E+02   -0.54895E+01
  1875    0.28971E+03    0.13411E+02   -0.56980E+01
  1876    0.28859E+03    0.13466E+02   -0.59100E+01
  1877    0.28749E+03    0.13519E+02   -0.61255E+01
  1878    0.28640E+03    0.13572E+02   -0.63444E+01
  1879    0.28534E+03    0.13623E+02   -0.65665E+01
  1880    0.28429E+03    0.13672E+02   -0.67918E+01
  1881    0.28326E+03    0.13721E+02   -0.70200E+01
  1882    0.28226E+03    0.13768E+02   -0.72512E+01
  1883    0.28127E+03    0.13814E+02   -0.74852E+01
  1884    0.28030E+03    0.13858E+02   -0.77218E+01
  1885    0.27936E+03    0.13902E+02   -0.79611E+01
  1886    0.27843E+03    0.13943E+02   -0.82028E+01
  1887    0.27752E+03    0.13983E+02   -0.84469E+01
  1888    0.27663E+03    0.14022E+02   -0.86933E+01
  1889    0.27577E+03    0.14059E+02   -0.89418E+01
  1890    0.27492E+03    0.14095E+02   -0.91924E+01
  1891    0.27410E+03    0.14129E+02   -0.94449E+01
  1892    0.27329E+03    0.14162E+02   -0.96993E+01
  1893    0.27251E+03    0.14193E+02   -0.99553E+01
  1894    0.27175E+03    0.14222E+02   -0.10213E+02
  1895    0.27101E+03    0.14250E+02   -0.10472E+02
  1896    0.27030E+03    0.14276E+02   -0.10733E+02
  1897    0.26960E+03    0.14300E+02   -0.10995E+02
  1898    0.26893E+03    0.14323E+02   -0.11258E+02
  1899    0.26828E+03    0.14344E+02   -0.11522E+02
  1900    0.26765E+03    0.14363E+02   -0.11787E+02
  1901    0.26705E+03    0.14380E+02   -0.12053E+02
  1902    0.26647E+03    0.14395E+02   -0.12319E+02
  1903    0.26591E+03    0.14409E+02   -0.12587E+02
  1904    0.26537E+03    0.14421E+02   -0.12854E+02
  1905    0.26485E+03    0.14431E+02   -0.13122E+02
  1906    0.26436E+03    0.14439E+02   -0.13390E+02
  1907    0.26388E+03    0.14446E+02   -0.13658E+02
  1908    0.26343E+03    0.14451E+02   -0.13926E+02
  1909    0.26300E+03    0.14454E+02   -0.14194E+02
  1910    0.26258E+03    0.14455E+02   -0.14462E+02
  1911    0.26219E+03    0.14455E+02   -0.14728E+02
  1912    0.26182E+03    0.14453E+02   -0.14995E+02
  1913    0.26146E+03    0.14449E+02   -0.15260E+02
  1914    0.26113E+03    0.14444E+02   -0.15525E+02
  1915    0.26081E+03    0.14437E+02   -0.15788E+02
  1916    0.26051E+03    0.14429E+02   -0.16050E+02
  1917    0.26023E+03    0.14418E+02   -0.16311E+02
  1918    0.25997E+03    0.14407E+02   -0.16570E+02
  1919    0.25973E+03    0.14393E+02   -0.16828E+02
  1920    0.25950E+03    0.14378E+02   -0.17084E+02
  1921    0.25929E+03    0.14361E+02   -0.17338E+02
  1922    0.25909E+03    0.14343E+02   -0.17590E+02
  1923    0.25891E+03    0.14323E+02   -0.17840E+02
  1924    0.25875E+03    0.14302E+02   -0.18088E+02
  1925    0.25860E+03    0.14279E+02   -0.18333E+02
  1926    0.25847E+03    0.14255E+02   -0.18575E+02
  1927    0.25836E+03    0.14229E+02   -0.18815E+02
  1928    0.25825E+03    0.14202E+02   -0.19052E+02
  1929    0.25817E+03    0.14173E+02   -0.19286E+02
  1930    0.25809E+03    0.14142E+02   -0.19517E+02
  1931    0.25804E+03    0.14111E+02   -0.19744E+02
  1932    0.25799E+03    0.14077E+02   -0.19968E+02
  1933    0.25796E+03    0.14043E+02   -0.20189E+02
  1934    0.25794E+03    0.14006E+02   -0.20406E+02
  1935    0.25793E+03    0.13969E+02   -0.20619E+02
  1936    0.25794E+03    0.13930E+02   -0.20828E+02
  1937    0.25796E+03    0.13889E+02   -0.21033E+02
  1938    0.25799E+03    0.13847E+02   -0.21234E+02
  1939    0.25803E+03    0.13804E+02   -0.21430E+02
  1940    0.25808E+03    0.13760E+02   -0.21622E+02
  1941    0.25814E+03    0.13714E+02   -0.21809E+02
  1942    0.25822E+03    0.13667E+02   -0.21992E+02
  1943    0.25830E+03    0.13618E+02   -0.22169E+02
  1944    0.25840E+03    0.13568E+02   -0.22342E+02
  1945    0.25850E+03    0.13517E+02   -0.22509E+02
  1946    0.25861E+03    0.13464E+02   -0.22671E+02
  1947    0.25874E+03    0.13410E+02   -0.22828E+02
  1948    0.25887E+03    0.13355E+02   -0.22978E+02
  1949    0.25901E+03    0.13299E+02   -0.23124E+02
  1950    0.25916E+03    0.13241E+02   -0.23263E+02
  1951    0.25931E+03    0.13182E+02   -0.23396E+02
  1952    0.25948E+03    0.13122E+02   -0.23523E+02
  1953    0.25965E+03    0.13061E+02   -0.23645E+02
  1954    0.25983E+03    0.12999E+02   -0.23761E+02
  1955    0.26001E+03    0.12935E+02   -0.23871E+02
  1956    0.26021E+03    0.12870E+02   -0.23976E+02
  1957    0.26041E+03    0.12805E+02   -0.24076E+02
  1958    0.26061E+03    0.12738E+02   -0.24170E+02
  1959    0.26083E+03    0.12670E+02   -0.24260E+02
  1960    0.26105E+03    0.12601E+02   -0.24344E+02
  1961    0.26127E+03    0.12531E+02   -0.24424E+02
  1962    0.26151E+03    0.12460E+02   -0.24499E+02
  1963    0.26175E+03    0.12388E+02   -0.24569E+02
  1964    0.26199E+03    0.12315E+02   -0.24635E+02
  1965    0.26224E+03    0.12242E+02   -0.24697E+02
  1966    0.26250E+03    0.12167E+02   -0.24754E+02
  1967    0.26276E+03    0.12092E+02   -0.24807E+02
  1968    0.26303E+03    0.12016E+02   -0.24857E+02
  1969    0.26330E+03    0.11939E+02   -0.24902E+02
  1970    0.26357E+03    0.11861E+02   -0.24944E+02
  1971    0.26386E+03    0.11782E+02   -0.24982E+02
  1972    0.26414E+03    0.11703E+02   -0.25016E+02
  1973    0.26443E+03    0.11623E+02   -0.25048E+02
  1974    0.26473E+03    0.11543E+02   -0.25076E+02
  1975    0.26503E+03    0.11461E+02   -0.25100E+02
  1976    0.26533E+03    0.11380E+02   -0.25122E+02
  1977    0.26564E+03    0.11297E+02   -0.25141E+02
  1978    0.26595E+03    0.11214E+02   -0.25157E+02
  1979    0.26626E+03    0.11131E+02   -0.25171E+02
  1980    0.26658E+03    0.11046E+02   -0.25182E+02
  1981    0.26690E+03    0.10962E+02   -0.25190E+02
  1982    0.26722E+03    0.10877E+02   -0.25197E+02
  1983    0.26755E+03    0.10791E+02   -0.25201E+02
  1984    0.26788E+03    0.10705E+02   -0.25203E+02
  1985    0.26821E+03    0.10619E+02   -0.25203E+02
  1986    0.26854E+03    0.10532E+02   -0.25201E+02
  1987    0.26888E+03    0.10445E+02   -0.25198E+02
  1988    0.26922E+03    0.10358E+02   -0.25193E+02
  1989    0.26956E+03    0.10270E+02   -0.25187E+02
  1990    0.26990E+03    0.10182E+02   -0.25179E+02
  1991    0.27024E+03    0.10094E+02   -0.25170E+02
  1992    0.27059E+03    0.10006E+02   -0.25160E+02
  1993    0.27093E+03    0.99169E+01   -0.25149E+02
  1994    0.27128E+03    0.98281E+01   -0.25137E+02
  1995    0.27163E+03    0.97392E+01   -0.25125E+02
  1996    0.27198E+03    0.96501E+01   -0.25112E+02
  1997    0.27233E+03    0.95609E+01   -0.25098E+02
  1998    0.27268E+03    0.94717E+01   -0.25084E+02
  1999    0.27303E+03    0.93824E+01   -0.25070E+02
  2000    0.27338E+03    0.92930E+01   -0.25056E+02


==> FIGS/wmap_binned_tt_powspec_3yr_v2.txt <==
# Wilkinson Microwave Anisotropy Probe (WMAP) 3-year data release.
# WMAP Three-Year Binned Combined TT Power Spectrum, version 2.0 (March 2006)
# Reference = WMAP Explanatory Supplement: http://lambda.gsfc.nasa.gov/
# Column 1 = mean multipole moment l for the bin
# Column 2 = smallest l contributing to the bin
# Column 3 = largest l contributing to the bin
# Column 4 = mean value of TT power spectrum (=  l(l+1)/2pi * C_l) in the bin,
#             units = uK^2
# Column 5 = 'Error' for binned value, as computed from diagonal terms of the
#             Fisher matrix, units = uK^2.
#             Included only as an estimate of their magnitude.  The
#             multipole moments are slightly coupled, so a correct
#             treatment of errors requires use of the entire Fisher matrix.
# Column 6 = portion of column5 error attributed to measurement errors,
#             in "2SN + NN" form, units = uK^2.
# Column 7 = portion of column5 error attributed to cosmic variance, 
#             assuming the best-fit LCDM model described in
#             "Three-Year WMAP Observations: Implications for Cosmology"
#              Spergel et al. (2006). Units = uK^2.
# 
# The 3-yr TT power spectrum is produced by combining the 
# Maximum Likelihood estimated spectrum from l = 2-10 with the 
# pseudo-C_l based cross-power spectra for l > 10.  The errors 
# quoted in column 3 for bins containing l <= 10 data reflect 
# those from the pseudo-C_l analysis rather than the asymmetric
# ML confidence limits.
# 
# 
    2.1    2    2     211.0000     866.3292       7.0977     866.3292
    3.1    3    3    1041.0000     682.1742       7.5349     682.1742
    4.2    4    5    1126.0000     366.4022       5.7165     366.4022
    6.3    6    7     996.0000     278.9263       6.0982     278.9263
    9.4    8   11     804.1740     155.8571       4.8209     155.8366
   13.5   12   14     783.5677     154.3498       6.2433     154.2243
   17   15   19     859.8738     108.2097       5.4866     108.0718
   22   20   24     712.6334     101.6074       6.3083     101.4123
   27   25   30    1029.6595      90.2459       6.6194      90.0038
   33   31   36    1154.2305      89.8949       7.5808      89.5755
   40   37   44    1430.8904      79.0538       7.5810      78.6905
   48   45   52    1316.1558      81.5924       8.7803      81.1194
   56   53   60    1485.2538      85.0195      10.0407      84.4253
   65   61   70    1736.9453      80.1875      10.3270      79.5206
   76   71   81    1988.8315      81.8409      11.4451      81.0375
   87   82   92    2307.7732      88.1944      13.2456      87.1948
   98   93  104    2580.2471      91.4382      14.6324      90.2606
  111  105  117    3050.1851      95.5426      16.2466      94.1520
  125  118  132    3426.7361      97.1223      17.5729      95.5204
  140  133  147    4136.5293     105.4448      20.3322     103.4674
  155  148  163    4444.7051     109.2631      22.5322     106.9166
  172  164  181    4879.5962     108.5817      24.2008     105.8538
  191  182  200    5423.1880     108.9817      26.5959     105.6923
  210  201  220    5586.5781     106.2593      28.8007     102.2912
  231  221  241    5616.3545      99.9458      30.6188      95.1561
  253  242  265    5318.0688      86.1977      30.6254      80.6048
  278  266  290    4770.9756      73.9366      31.3020      67.0370
  304  291  317    3835.1663      59.4296      30.6044      51.0367
  332  318  347    2904.1570      45.6984      28.9809      35.4916
  363  348  379    2209.9634      37.0385      28.2551      24.1443
  397  380  415    1719.7860      33.6589      28.8620      17.4561
  436  416  456    1801.8761      36.9643      33.2534      16.1767
  479  457  502    2230.8665      45.5879      41.8316      18.1616
  529  503  555    2459.7905      53.4341      49.5612      20.1956
  587  556  619    2189.5391      61.8744      60.0984      15.8218
  659  620  698    1664.3182      79.4508      78.9978      10.3471
  752  699  806    1949.3107     124.0133     123.6994       9.6926
  889  807  972    2280.5049     233.7368     234.5352       6.7846
  986  973 1000    2225.2124     910.3613     910.3524       8.2537


==> FIGS/wmap_binned_tt_powspec_yr1_v1p1.txt <==
# Wilkinson Microwave Anisotropy Probe (WMAP) year 1 data release.
# WMAP One-Year Binned Combined TT Power Spectrum, version 1.1 (Oct 2003)
# Reference = WMAP Explanatory Supplement: http://lambda.gsfc.nasa.gov/
# Column 1 = mean multipole moment l for the bin
# Column 2 = smallest l contributing to the bin
# Column 3 = largest l contributing to the bin
# Column 4 = mean value of TT power spectrum (=  l(l+1)/2pi * C_l) in the bin,
#             units = uK^2
# Column 5 = 'Error' for binned value, as computed from diagonal terms of the
#             Fisher matrix, units = uK^2.
#             Included only as an estimate of their magnitude.  The
#             multipole moments are slightly coupled, so a correct
#             treatment of errors requires use of the entire Fisher matrix.
# Column 6 = portion of column5 error attributed to measurement errors,
#             units = uK^2.
# Column 7 = portion of column5 error attributed to cosmic variance, 
#             assuming the best-fit running index model described in
#             "First Year WMAP Results: Determination of Cosmological 
#              Parameters", Spergel et al. (2003). Units = uK^2.
# 
# Revision History:
#  v1  : initial release
#  v1p1: inserted 2 new columns containing the lower and upper l bin boundaries 
#        after column 1 and re-numbered the columns.  Contents of v1
#        columns remain unchanged.  31 Oct 2003.
# 
    2.2     2	2    123.3820	 762.6369	3.3813     759.2556
    3.2     3	3    611.7750	 608.1737	4.0262     604.1475
    4.4     4	5   1006.6580	 331.9451	3.1432     328.8178
    6.6     6	7    763.1490	 255.8872	3.4429     252.4549
    9.8     8    11    828.1140	 143.4565	2.9464     140.5284
   14    12    14    793.4959	 141.6044	3.9738     137.6371
   17    15    19    846.3810	 101.1075	3.5443      97.5724
   22    20    24    725.9430	  97.0144	4.1601      92.8606
   27    25    30   1021.4265	  88.0066	4.4786      83.5335
   33    31    36   1159.3345	  89.0266	5.2388      83.7912
   40    37    44   1427.4663	  78.9515	5.2762      73.6807
   48    45    52   1302.6437	  81.9152	6.1688      75.7494
   56    53    60   1480.3638	  85.6639	7.1267      78.5411
   65    61    70   1727.6619	  81.1759	7.4438      73.7346
   76    71    81   1950.7992	  83.2343	8.3639      74.8737
   87    82    92   2316.2073	  90.0005	9.7379      80.2644
   98    93   104   2552.2441	  90.5754	8.6868      82.7798
  111   105   117   3022.9854	  88.7501	2.5678      86.1839
  125   118   132   3384.8655	  90.3236	2.9682      87.3575
  140   133   147   4066.6082	  98.2183	3.6742      94.5468
  155   148   163   4377.6143	 102.0565	4.3658      97.6943
  172   164   181   4791.3369	 101.8637	5.0810      96.7889
  191   182   200   5401.5767	 102.8718	6.1397      96.7421
  210   201   220   5364.7920	 101.8660	6.9346      94.9473
  231   221   241   5643.2900	  96.7197	8.4250      88.3217
  253   242   265   5220.8208	  84.7271	9.9765      74.8039
  278   266   290   4734.9336	  74.6020      12.5807      62.1114
  304   291   317   3773.4531	  62.8336      15.7871      47.1949
  332   318   347   2823.9150	  52.4309      19.9926      32.6594
  363   348   379   2125.0366	  48.2643      26.3467      22.1275
  397   380   415   1667.9229	  50.2734      34.4321      15.9523
  436   416   456   1839.2437	  60.3456      45.5611      14.8048
  479   457   502   2126.8167	  78.0644      61.1021      16.9901
  529   503   555   2537.2615	 103.4648      86.4365      17.1529
  587   556   619   2154.7075	 139.9985     126.9578      13.3611
  659   620   698   1742.6758	 208.9749     200.3321       8.8571
  752   699   806   1832.2490	 357.6029     349.1604       8.5226
  853   807   900   2995.9221	 760.4521     751.7681       9.0492


==> FIGS/wmap_binned_tt_spectrum_5yr_v3.txt <==
# Wilkinson Microwave Anisotropy Probe (WMAP) 5-year data release.
# WMAP Five-Year Binned Combined TT Power Spectrum, version 3.0 (February 2008)
#
# References: - WMAP Explanatory Supplement: http://lambda.gsfc.nasa.gov/
#             - Nolta, et.al. (2008)
#             - Dunkley, et.al. (2008)
#
# Column 1 = mean multipole moment l for the bin
# Column 2 = smallest l contributing to the bin
# Column 3 = largest l contributing to the bin
# Column 4 = mean value of TT power spectrum (=  l(l+1)/2pi * C_l) in the bin,
#             units = uK^2
# Column 5 = 'Error' for binned value, as computed from diagonal terms of the
#             Fisher matrix, units = uK^2.
#             Included only as an estimate of their magnitude.  The
#             multipole moments are slightly coupled, so a correct
#             treatment of errors requires use of the entire Fisher matrix.
# Column 6 = portion of column5 error attributed to measurement errors,
#             in "2SN + NN" form, units = uK^2.
# Column 7 = portion of column5 error attributed to cosmic variance, 
#             assuming the best-fit LCDM model described in
#             "Five-Year WMAP Observations: Likelihoods and Parameters from the WMAP data", 
#              Dunkley, et al. (2008). Units = uK^2.
# 
# The 5-yr TT power spectrum is produced by combining the 
# Maximum Likelihood estimated spectrum from l = 2-32 with the 
# pseudo-C_l based cross-power spectra for l > 32.  The errors 
# quoted in column 5 for bins containing l <= 32 data reflect 
# those from the pseudo-C_l analysis rather than the asymmetric
# ML confidence limits.
# 
# Revision History:
#  v3  : initial release
# 
     2     2     2      213.4069      934.2714        5.5978      934.2546
     3     3     3     1038.6573      728.9514        5.9727      728.9269
     4     4     5     1100.3743      390.4906        4.5155      390.4645
     6     6     7     1062.4196      297.7189        4.8714      297.6790
     9     8    11      716.0890      166.2624        3.8438      166.2180
    13    12    14      807.9301      162.8947        5.0083      162.8177
    17    15    19      847.3880      114.7429        4.4141      114.6580
    22    20    24      711.3601      108.0301        5.1021      107.9096
    27    25    30     1011.1188       96.0599        5.3671       95.9099
    33    31    36     1132.0188       95.7004        6.1606       95.5019
    40    37    44     1446.2292       84.1077        6.1674       83.8812
    48    45    52     1380.9037       86.7010        7.1537       86.4053
    56    53    60     1538.9440       90.2290        8.1902       89.8566
    65    61    70     1781.8671       84.9924        8.4316       84.5731
    76    71    81     2004.2120       86.6375        9.3559       86.1309
    87    82    92     2365.9053       93.2742       10.8412       92.6421
    98    93   104     2628.3079       96.6314       11.9885       95.8849
   111   105   117     3103.9575      100.9343       13.3242      100.0510
   125   118   132     3566.8774      102.5552       14.4206      101.5363
   140   133   147     4334.7671      111.3268       16.6930      110.0682
   155   148   163     4541.6587      115.3210       18.4996      113.8275
   172   164   181     5018.5601      114.4660       19.8558      112.7308
   191   182   200     5533.7666      114.7467       21.8032      112.6562
   210   201   220     5705.3315      111.5759       23.5736      109.0571
   231   221   241     5728.4888      104.5843       25.0191      101.5476
   253   242   265     5420.0488       89.6335       24.9488       86.0913
   278   266   290     4854.3955       75.9725       25.3876       71.6051
   304   291   317     3961.0706       59.9108       24.6650       54.5980
   332   318   347     3014.2271       44.5024       23.0944       38.0409
   363   348   379     2257.2129       34.1669       22.1615       26.0047
   397   380   415     1777.6381       29.1236       22.1847       18.8685
   436   416   456     1837.4119       30.6315       25.1635       17.4667
   479   457   502     2305.0667       36.8829       31.3181       19.4815
   526   503   550     2504.2339       44.5134       38.2900       22.7006
   575   551   600     2405.6277       50.4816       46.2832       20.1558
   625   601   650     1971.3488       59.1527       56.9412       16.0232
   675   651   700     1742.7089       75.0008       73.7412       13.6881
   725   701   750     2073.5608      101.2635      100.2044       14.6069
   775   751   800     2120.3503      137.7084      136.6904       16.7139
   825   801   850     2427.3867      183.9944      183.2058       17.0169
   875   851   900     2553.2637      241.9101      241.4771       14.4688
   925   901   950     2300.8674      314.9259      314.7498       10.5286
   975   951  1000     1388.7662      410.6368      410.5685        7.4883


==> FIGS/wmap_cos_var.txt <==
     2     155.85	2024.35		1090.1	934.2546
     3     309.73	1757.13		1028.2	728.9269
     4     709.91	1358.07		967.61	390.4645
     6     588.9	1184.26		886.58	297.6790
     9     549.9	1006.33		840.13	166.2180

